Time-domain Representation of Passband Scattering Parameters

This paper presents a simple and accurate method for the inclusion of linear, time-invariant (LTI) networks, described by RF frequency-domain data, within equivalent baseband time-domain simulations. The time-domain representation is formulated as an equivalent baseband discrete-time impulse response, which may be convolved with the equivalent baseband form of the input signal, to obtain the corresponding equivalent baseband output. This allows networks which are most accurately described in the frequency domain, such as frequency-dispersive transmission lines, to be efficiently included as part of a transient time-domain simulation.

==> tikz/cir.txt <==
0.2019	0.008232
-0.0023721	-0.010288
-0.18883	0.013776
-0.0048218	-0.021025
0.0026112	0.045536
0.045975	0.2127
-0.0053341	-0.028031
0.0039688	0.035354
-0.013223	-0.009006
0.0086794	0.0081549
0.004166	-0.010974
0.00057217	0.0064025
0.00059822	-0.0055609
0.0010456	0.0055311
-0.00083242	-0.0047716
0.00050439	0.003821
-0.00064346	-0.0034799
0.00058839	0.0030752
-0.00052236	-0.002908
0.000487	0.0026701
-0.00046862	-0.0024605
0.00044659	0.0022968
-0.00042728	-0.0021447
0.00039944	0.0020105
-0.00037876	-0.00189
0.00035975	0.0017824
-0.00034162	-0.0016855
0.00032518	0.0015975
-0.00030981	-0.0015166
0.00029572	0.0014426
-0.00028257	-0.0013745
0.00027031	0.0013117
-0.00025884	-0.0012534
0.00024816	0.0011993
-0.00023812	-0.0011489
0.00022873	0.0011018
-0.00021986	-0.0010577
0.00021154	0.0010164
-0.00020365	-0.00097744
0.00019622	0.00094083
-0.00018915	-0.0009062
0.00018249	0.00087353
-0.00017612	-0.00084251
0.0001701	0.00081316
-0.00016433	-0.00078521
0.00015887	0.00075868
-0.00015362	-0.00073335
0.00014864	0.00070925
-0.00014383	-0.00068617
0.00013927	0.00066417
-0.00013486	-0.00064305
0.00013066	0.00062287
-0.0001266	-0.00060346
0.00012272	0.00058488
-0.00011896	-0.00056697
0.00011537	0.0005498
-0.00011187	-0.00053321
0.00010854	0.00051729
-0.00010528	-0.00050187
0.00010218	0.00048706
-9.9136e-05	-0.00047269
9.623e-05	0.00045887
-9.3383e-05	-0.00044544
9.066e-05	0.00043251
-8.7986e-05	-0.00041992
8.5428e-05	0.00040779
-8.2911e-05	-0.00039596
8.0502e-05	0.00038455
-7.8128e-05	-0.00037341
7.5855e-05	0.00036265
-7.361e-05	-0.00035213
7.146e-05	0.00034197
-6.9333e-05	-0.00033202
6.7297e-05	0.0003224
-6.5278e-05	-0.00031297
6.3345e-05	0.00030385
-6.1425e-05	-0.0002949
5.9586e-05	0.00028623
-5.7758e-05	-0.00027771
5.6007e-05	0.00026946
-5.4262e-05	-0.00026134
5.2591e-05	0.00025347
-5.0924e-05	-0.00024572
4.9328e-05	0.00023821
-4.7732e-05	-0.0002308
4.6204e-05	0.00022361
-4.4675e-05	-0.00021652
4.3211e-05	0.00020964
-4.1743e-05	-0.00020284
4.0338e-05	0.00019624
-3.8927e-05	-0.00018971
3.7578e-05	0.00018337
-3.622e-05	-0.00017709
3.4922e-05	0.000171
-3.3614e-05	-0.00016496
3.2364e-05	0.00015909
-3.1102e-05	-0.00015326
2.9896e-05	0.00014761
-2.8678e-05	-0.00014199
2.7514e-05	0.00013653
-2.6336e-05	-0.0001311
2.5212e-05	0.00012583
-2.4071e-05	-0.00012058
2.2984e-05	0.00011548
-2.1879e-05	-0.0001104
2.0826e-05	0.00010546
-1.9755e-05	-0.00010054
1.8734e-05	9.5757e-05
-1.7694e-05	-9.0982e-05
1.6704e-05	8.6341e-05
-1.5693e-05	-8.1706e-05
1.4732e-05	7.72e-05
-1.3749e-05	-7.2695e-05
1.2815e-05	6.8316e-05
-1.1858e-05	-6.3935e-05
1.0949e-05	5.9676e-05
-1.0017e-05	-5.5411e-05
9.132e-06	5.1265e-05
-8.2236e-06	-4.7109e-05
7.3611e-06	4.3069e-05
-6.4747e-06	-3.9018e-05
5.6335e-06	3.5078e-05
-4.7679e-06	-3.1124e-05
3.947e-06	2.728e-05
-3.101e-06	-2.3418e-05
2.2992e-06	1.9664e-05
-1.4718e-06	-1.5889e-05
6.8804e-07	1.2219e-05
1.2175e-07	-8.5275e-06
-8.8842e-07	4.938e-06
1.6816e-06	-1.3242e-06
-2.4321e-06	-2.1893e-06
3.2095e-06	5.7292e-06
-3.9446e-06	-9.1709e-06
4.7071e-06	1.2641e-05
-5.4278e-06	-1.6014e-05
6.1762e-06	1.9418e-05
-6.8831e-06	-2.2727e-05
7.6181e-06	2.6068e-05
-8.312e-06	-2.9316e-05
9.0344e-06	3.2598e-05
-9.716e-06	-3.5788e-05
1.0426e-05	3.9013e-05
-1.1096e-05	-4.2149e-05
1.1795e-05	4.5321e-05
-1.2454e-05	-4.8405e-05
1.3142e-05	5.1526e-05
-1.3791e-05	-5.4561e-05
1.4469e-05	5.7635e-05
-1.5107e-05	-6.0623e-05
1.5776e-05	6.3651e-05
-1.6405e-05	-6.6596e-05
1.7064e-05	6.9582e-05
-1.7685e-05	-7.2484e-05
1.8335e-05	7.543e-05
-1.8947e-05	-7.8293e-05
1.959e-05	8.1201e-05
-2.0194e-05	-8.4027e-05
2.0829e-05	8.6898e-05
-2.1425e-05	-8.969e-05
2.2053e-05	9.2527e-05
-2.2643e-05	-9.5285e-05
2.3263e-05	9.8091e-05
-2.3846e-05	-0.00010082
2.4461e-05	0.00010359
-2.5038e-05	-0.00010629
2.5646e-05	0.00010904
-2.6217e-05	-0.00011171
2.682e-05	0.00011443
-2.7385e-05	-0.00011707
2.7983e-05	0.00011977
-2.8543e-05	-0.00012239
2.9136e-05	0.00012506
-2.9692e-05	-0.00012766
3.028e-05	0.00013031
-3.0831e-05	-0.00013289
3.1415e-05	0.00013552
-3.1962e-05	-0.00013808
3.2542e-05	0.00014069
-3.3085e-05	-0.00014323
3.3661e-05	0.00014583
-3.4201e-05	-0.00014835
3.4774e-05	0.00015093
-3.5311e-05	-0.00015344
3.5881e-05	0.00015601
-3.6415e-05	-0.0001585
3.6982e-05	0.00016105
-3.7514e-05	-0.00016354
3.8079e-05	0.00016608
-3.8608e-05	-0.00016855
3.9171e-05	0.00017108
-3.9698e-05	-0.00017354
4.0259e-05	0.00017606
-4.0784e-05	-0.00017852
4.1343e-05	0.00018103
-4.1867e-05	-0.00018348
4.2425e-05	0.00018598
-4.2948e-05	-0.00018843
4.3505e-05	0.00019093
-4.4027e-05	-0.00019336
4.4583e-05	0.00019586


==> tikz/freq_approx.txt <==
-0.5	-0.17121	-0.064592	-0.18217	-0.29292
-0.4975	-0.18524	-0.12673	-0.16162	-0.26908
-0.495	-0.19789	-0.1623	-0.1399	-0.20433
-0.4925	-0.20904	-0.16715	-0.11714	-0.17309
-0.49	-0.21859	-0.18611	-0.093468	-0.1366
-0.4875	-0.22646	-0.19072	-0.069002	-0.10794
-0.485	-0.23259	-0.20304	-0.043887	-0.075848
-0.4825	-0.23691	-0.20523	-0.018272	-0.047763
-0.48	-0.23938	-0.21234	0.0076905	-0.017213
-0.4775	-0.23998	-0.21138	0.033844	0.010522
-0.475	-0.23869	-0.2138	0.060029	0.040027
-0.4725	-0.23553	-0.20941	0.086087	0.06714
-0.47	-0.23051	-0.20745	0.11186	0.095465
-0.4675	-0.22366	-0.19959	0.13719	0.12152
-0.465	-0.21504	-0.19358	0.16194	0.14831
-0.4625	-0.20471	-0.18239	0.18596	0.17282
-0.46	-0.19275	-0.17269	0.20911	0.19767
-0.4575	-0.17925	-0.15843	0.23128	0.22016
-0.455	-0.1643	-0.14548	0.25236	0.24267
-0.4525	-0.14802	-0.12851	0.27223	0.26275
-0.45	-0.13051	-0.11278	0.29081	0.28257
-0.4475	-0.1119	-0.093547	0.30802	0.2999
-0.445	-0.092308	-0.075554	0.3238	0.31677
-0.4425	-0.071862	-0.05454	0.3381	0.33113
-0.44	-0.05069	-0.034816	0.35087	0.34487
-0.4375	-0.028917	-0.012519	0.3621	0.3561
-0.435	-0.0066708	0.0084055	0.37176	0.36663
-0.4325	0.015927	0.031491	0.37984	0.37468
-0.43	0.038755	0.053107	0.38636	0.382
-0.4275	0.061699	0.076508	0.39133	0.38689
-0.425	0.084647	0.098337	0.39477	0.39106
-0.4225	0.10749	0.12161	0.3967	0.3929
-0.42	0.13014	0.14322	0.39718	0.39405
-0.4175	0.15249	0.16598	0.39623	0.39298
-0.415	0.17445	0.18698	0.3939	0.39128
-0.4125	0.19595	0.20886	0.39026	0.3875
-0.41	0.21691	0.22892	0.38535	0.38318
-0.4075	0.23725	0.24962	0.37923	0.37691
-0.405	0.25692	0.26845	0.37196	0.3702
-0.4025	0.27585	0.28772	0.36361	0.36169
-0.4	0.29399	0.30507	0.35425	0.35285
-0.3975	0.31129	0.32271	0.34393	0.34236
-0.395	0.32771	0.33839	0.33273	0.33166
-0.3925	0.34322	0.3542	0.3207	0.31945
-0.39	0.35777	0.36805	0.30793	0.30716
-0.3875	0.37133	0.38192	0.29447	0.29351
-0.385	0.38389	0.39381	0.28039	0.27989
-0.3825	0.39541	0.40562	0.26576	0.26506
-0.38	0.40588	0.41547	0.25064	0.25039
-0.3775	0.41528	0.42514	0.23511	0.23466
-0.375	0.4236	0.43286	0.21923	0.2192
-0.3725	0.43083	0.44035	0.20306	0.20283
-0.37	0.43696	0.44592	0.18668	0.18686
-0.3675	0.44198	0.45119	0.17014	0.17011
-0.365	0.4459	0.45457	0.15351	0.15388
-0.3625	0.44871	0.45762	0.13687	0.13703
-0.36	0.45042	0.45882	0.12027	0.12082
-0.3575	0.45103	0.45966	0.10378	0.10412
-0.355	0.45056	0.4587	0.087477	0.088189
-0.3525	0.44901	0.45738	0.071418	0.071916
-0.35	0.44641	0.45431	0.055672	0.056535
-0.3475	0.44277	0.45089	0.040307	0.040956
-0.345	0.43812	0.44579	0.025392	0.026397
-0.3425	0.43248	0.44036	0.010994	0.011782
-0.34	0.42589	0.43334	-0.0028194	-0.0016824
-0.3375	0.41838	0.42603	-0.015981	-0.015062
-0.335	0.40999	0.41723	-0.028423	-0.027163
-0.3325	0.40078	0.4082	-0.04008	-0.039039
-0.33	0.39078	0.39782	-0.050888	-0.049512
-0.3275	0.38007	0.38728	-0.060784	-0.059628
-0.325	0.3687	0.37554	-0.069708	-0.068224
-0.3225	0.35674	0.36376	-0.077602	-0.076338
-0.32	0.34428	0.35093	-0.084413	-0.082828
-0.3175	0.33138	0.33821	-0.090093	-0.088728
-0.315	0.31816	0.32464	-0.094598	-0.092916
-0.3125	0.30469	0.31133	-0.097891	-0.09643
-0.31	0.29107	0.29738	-0.099942	-0.09817
-0.3075	0.27743	0.28389	-0.10073	-0.099178
-0.305	0.26385	0.27	-0.10024	-0.098384
-0.3025	0.25047	0.25677	-0.098475	-0.096838
-0.3	0.23739	0.24338	-0.095439	-0.0935
-0.2975	0.22474	0.23087	-0.091153	-0.089435
-0.295	0.21263	0.21847	-0.08565	-0.083635
-0.2925	0.20118	0.20716	-0.078974	-0.07718
-0.29	0.19051	0.1962	-0.071184	-0.069096
-0.2875	0.18072	0.18654	-0.062349	-0.060482
-0.285	0.17193	0.17747	-0.052554	-0.050397
-0.2825	0.16422	0.16989	-0.041892	-0.039956
-0.28	0.15768	0.16309	-0.030471	-0.028248
-0.2775	0.1524	0.15793	-0.018406	-0.016404
-0.275	0.14843	0.1537	-0.0058231	-0.0035379
-0.2725	0.14582	0.15121	0.0071458	0.0092112
-0.27	0.14461	0.14976	0.020363	0.022708
-0.2675	0.14482	0.15008	0.033688	0.035813
-0.265	0.14645	0.15147	0.046977	0.049379
-0.2625	0.14949	0.15462	0.060089	0.062272
-0.26	0.15392	0.15882	0.072885	0.075341
-0.2575	0.15969	0.16469	0.08523	0.087467
-0.255	0.16674	0.17152	0.096995	0.099504
-0.2525	0.17501	0.17989	0.10806	0.11035
-0.25	0.18442	0.18909	0.11832	0.12088
-0.2475	0.19487	0.19964	0.12766	0.13
-0.245	0.20628	0.21084	0.13601	0.13862
-0.2425	0.21853	0.22317	0.14328	0.14567
-0.24	0.23151	0.23596	0.14942	0.15207
-0.2375	0.24511	0.24964	0.15437	0.1568
-0.235	0.25921	0.26355	0.15808	0.16078
-0.2325	0.2737	0.27812	0.16055	0.16303
-0.23	0.28847	0.29271	0.16174	0.16448
-0.2275	0.30339	0.30771	0.16166	0.16418
-0.225	0.31837	0.32251	0.16031	0.16309
-0.2225	0.3333	0.33751	0.1577	0.16027
-0.22	0.34807	0.35211	0.15387	0.15669
-0.2175	0.3626	0.3667	0.14884	0.15145
-0.215	0.37679	0.38073	0.14265	0.14551
-0.2125	0.39056	0.39456	0.13534	0.13798
-0.21	0.40383	0.40768	0.12696	0.12985
-0.2075	0.41654	0.42045	0.11756	0.12024
-0.205	0.42861	0.43237	0.10719	0.11012
-0.2025	0.44	0.44381	0.095909	0.098627
-0.2	0.45064	0.45431	0.083781	0.086747
-0.1975	0.46049	0.46421	0.070863	0.073616
-0.195	0.4695	0.47309	0.057215	0.060214
-0.1925	0.47765	0.48127	0.042899	0.045686
-0.19	0.48488	0.48838	0.027977	0.031007
-0.1875	0.49118	0.49472	0.012509	0.015328
-0.185	0.49652	0.49993	-0.0034418	-0.00037997
-0.1825	0.50087	0.50432	-0.019816	-0.016965
-0.18	0.50422	0.50755	-0.036551	-0.033459
-0.1775	0.50656	0.50992	-0.053589	-0.050707
-0.175	0.50786	0.5111	-0.070868	-0.067747
-0.1725	0.50812	0.5114	-0.088331	-0.085419
-0.17	0.50733	0.5105	-0.10592	-0.10277
-0.1675	0.50549	0.50868	-0.12357	-0.12063
-0.165	0.50258	0.50567	-0.14123	-0.13805
-0.1625	0.49862	0.50173	-0.15884	-0.15587
-0.16	0.4936	0.4966	-0.17634	-0.17314
-0.1575	0.48752	0.49055	-0.19368	-0.19068
-0.155	0.48039	0.48331	-0.21079	-0.20756
-0.1525	0.47221	0.47515	-0.22762	-0.22459
-0.15	0.46299	0.46584	-0.2441	-0.24085
-0.1475	0.45275	0.45562	-0.26019	-0.25714
-0.145	0.4415	0.44427	-0.27582	-0.27254
-0.1425	0.42925	0.43204	-0.29093	-0.28785
-0.14	0.41602	0.41872	-0.30545	-0.30215
-0.1375	0.40184	0.40455	-0.31934	-0.31624
-0.135	0.38673	0.38936	-0.33253	-0.3292
-0.1325	0.37071	0.37335	-0.34495	-0.34183
-0.13	0.35383	0.35639	-0.35655	-0.3532
-0.1275	0.33612	0.33868	-0.36726	-0.36411
-0.125	0.31762	0.32011	-0.37702	-0.37364
-0.1225	0.29837	0.30086	-0.38577	-0.3826
-0.12	0.27843	0.28085	-0.39345	-0.39005
-0.1175	0.25785	0.26026	-0.4	-0.3968
-0.115	0.23669	0.23904	-0.40536	-0.40194
-0.1125	0.21502	0.21737	-0.40948	-0.40626
-0.11	0.19292	0.1952	-0.4123	-0.40886
-0.1075	0.17046	0.17273	-0.41378	-0.41054
-0.105	0.14772	0.14993	-0.41386	-0.4104
-0.1025	0.1248	0.127	-0.41252	-0.40926
-0.1	0.10179	0.10394	-0.4097	-0.40622
-0.0975	0.078799	0.080929	-0.40539	-0.40212
-0.095	0.055931	0.05801	-0.39957	-0.39607
-0.0925	0.033298	0.035358	-0.39221	-0.38892
-0.09	0.011016	0.013029	-0.38333	-0.37981
-0.0875	-0.010794	-0.0088034	-0.37291	-0.36959
-0.085	-0.03201	-0.030063	-0.36098	-0.35744
-0.0825	-0.052509	-0.050587	-0.34757	-0.34423
-0.08	-0.072166	-0.070284	-0.33271	-0.32916
-0.0775	-0.090859	-0.089005	-0.31646	-0.3131
-0.075	-0.10847	-0.10665	-0.29888	-0.29531
-0.0725	-0.12487	-0.12308	-0.28005	-0.27667
-0.07	-0.13996	-0.13821	-0.26005	-0.25646
-0.0675	-0.15363	-0.15191	-0.23899	-0.2356
-0.065	-0.16579	-0.1641	-0.21698	-0.21337
-0.0625	-0.17635	-0.1747	-0.19415	-0.19074
-0.06	-0.18524	-0.18361	-0.17062	-0.16699
-0.0575	-0.19238	-0.1908	-0.14653	-0.1431
-0.055	-0.19775	-0.19619	-0.12204	-0.1184
-0.0525	-0.2013	-0.19978	-0.097302	-0.093854
-0.05	-0.20301	-0.20152	-0.072464	-0.068804
-0.0475	-0.20289	-0.20144	-0.04769	-0.044225
-0.045	-0.20095	-0.19952	-0.023136	-0.019459
-0.0425	-0.19722	-0.19583	0.0010418	0.0045239
-0.04	-0.19174	-0.19037	0.024691	0.028385
-0.0375	-0.18458	-0.18326	0.047667	0.051166
-0.035	-0.1758	-0.17449	0.069831	0.073541
-0.0325	-0.1655	-0.16425	0.091055	0.09457
-0.03	-0.15378	-0.15253	0.11122	0.11494
-0.0275	-0.14073	-0.13954	0.13021	0.13375
-0.025	-0.12649	-0.1253	0.14795	0.15169
-0.0225	-0.11117	-0.11004	0.16434	0.16788
-0.02	-0.094895	-0.09377	0.17931	0.18307
-0.0175	-0.077808	-0.076748	0.19282	0.19638
-0.015	-0.060039	-0.058976	0.20481	0.20858
-0.0125	-0.041725	-0.04073	0.21526	0.21884
-0.01	-0.022999	-0.021997	0.22416	0.22794
-0.0075	-0.0039934	-0.0030639	0.23149	0.23508
-0.005	0.015161	0.0161	0.23726	0.24106
-0.0025	0.034338	0.035202	0.2415	0.24511
0	0.053422	0.054297	0.24423	0.24804
0.0025	0.072284	0.073087	0.24548	0.2491
0.005	0.090828	0.091643	0.2453	0.24913
0.0075	0.10894	0.10968	0.24374	0.24738
0.01	0.12654	0.12729	0.24086	0.2447
0.0125	0.14352	0.14419	0.23672	0.24038
0.015	0.1598	0.16049	0.2314	0.23525
0.0175	0.17531	0.17591	0.22495	0.22862
0.02	0.18997	0.1906	0.21747	0.22134
0.0225	0.20373	0.20427	0.20902	0.2127
0.025	0.21652	0.21709	0.1997	0.20358
0.0275	0.2283	0.22878	0.18957	0.19327
0.03	0.23903	0.23953	0.17874	0.18264
0.0325	0.24865	0.24906	0.16728	0.17099
0.035	0.25715	0.25759	0.15528	0.15919
0.0375	0.26449	0.26483	0.14284	0.14656
0.04	0.27066	0.27104	0.13003	0.13395
0.0425	0.27563	0.27591	0.11695	0.12069
0.045	0.2794	0.27971	0.10369	0.10763
0.0475	0.28196	0.28217	0.090345	0.094096
0.05	0.28331	0.28356	0.076995	0.080943
0.0525	0.28346	0.2836	0.063734	0.067499
0.055	0.28242	0.28261	0.050653	0.054614
0.0575	0.2802	0.28027	0.037841	0.041619
0.06	0.27683	0.27695	0.025388	0.029361
0.0625	0.27233	0.27234	0.013383	0.017174
0.065	0.26674	0.2668	0.0019135	0.0058991
0.0675	0.2601	0.26004	-0.0089334	-0.0051293
0.07	0.25245	0.25245	-0.019072	-0.015075
0.0725	0.24386	0.24373	-0.02842	-0.024603
0.075	0.23437	0.23429	-0.036896	-0.032886
0.0775	0.22405	0.22385	-0.044421	-0.040591
0.08	0.21298	0.21284	-0.050922	-0.0469
0.0825	0.20125	0.20098	-0.056329	-0.052486
0.085	0.18893	0.18872	-0.060575	-0.056542
0.0875	0.17612	0.17578	-0.063604	-0.059749
0.09	0.16294	0.16266	-0.065362	-0.061317
0.0925	0.14947	0.14906	-0.065806	-0.061938
0.095	0.13585	0.13551	-0.064899	-0.060842
0.0975	0.12218	0.1217	-0.062616	-0.058736
0.1	0.1086	0.10819	-0.058941	-0.054872
0.1025	0.095235	0.09468	-0.05387	-0.049978
0.105	0.082209	0.08173	-0.047413	-0.043333
0.1075	0.069659	0.069031	-0.039589	-0.035685
0.11	0.057715	0.057166	-0.030433	-0.026342
0.1125	0.046507	0.045806	-0.019994	-0.016078
0.115	0.036163	0.035542	-0.008333	-0.0042306
0.1175	0.026802	0.026025	0.0044739	0.0084019
0.12	0.01854	0.017848	0.018338	0.022452
0.1225	0.011481	0.010629	0.033159	0.037099
0.125	0.0057229	0.0049582	0.048823	0.052947
0.1275	0.0013479	0.00041869	0.065207	0.069158
0.13	-0.0015731	-0.0024115	0.082179	0.086314
0.1325	-0.0029838	-0.0039908	0.099599	0.10356
0.135	-0.002843	-0.0037561	0.11732	0.12147
0.1375	-0.0011254	-0.0022113	0.1352	0.13917
0.14	0.0021784	0.0011896	0.15308	0.15724
0.1425	0.0070614	0.0058954	0.17082	0.1748
0.145	0.013501	0.012435	0.18826	0.19243
0.1475	0.02146	0.020212	0.20527	0.20927
0.15	0.030885	0.029741	0.22171	0.22589
0.1525	0.041711	0.040382	0.23745	0.24146
0.155	0.053862	0.052639	0.25236	0.25655
0.1575	0.067249	0.065836	0.26635	0.27037
0.16	0.081777	0.080473	0.27932	0.28352
0.1625	0.097341	0.095842	0.29117	0.2952
0.165	0.11383	0.11245	0.30184	0.30605
0.1675	0.13114	0.12955	0.31126	0.31531
0.17	0.14914	0.14767	0.31939	0.32361
0.1725	0.16773	0.16605	0.3262	0.33025
0.175	0.18678	0.18523	0.33164	0.33587
0.1775	0.20619	0.20442	0.33572	0.33978
0.18	0.22584	0.2242	0.33843	0.34266
0.1825	0.24562	0.24376	0.33977	0.34384
0.185	0.26543	0.2637	0.33976	0.34401
0.1875	0.28518	0.28323	0.33843	0.34251
0.19	0.30476	0.30294	0.33579	0.34005
0.1925	0.3241	0.32206	0.33189	0.33599
0.195	0.34311	0.3412	0.32677	0.33103
0.1975	0.36171	0.35957	0.32047	0.32457
0.2	0.37984	0.37784	0.31304	0.31731
0.2025	0.39743	0.39519	0.30452	0.30863
0.205	0.41443	0.41233	0.29498	0.29926
0.2075	0.43078	0.42843	0.28446	0.28858
0.21	0.44643	0.44423	0.27302	0.27731
0.2125	0.46134	0.45889	0.26072	0.26485
0.215	0.47548	0.47318	0.24761	0.25191
0.2175	0.4888	0.48625	0.23375	0.23789
0.22	0.50129	0.49888	0.21919	0.2235
0.2225	0.51291	0.51024	0.204	0.20814
0.225	0.52363	0.52112	0.18821	0.19252
0.2275	0.53345	0.53067	0.17189	0.17605
0.23	0.54234	0.53973	0.1551	0.15942
0.2325	0.55029	0.5474	0.13788	0.14204
0.235	0.55729	0.55456	0.12028	0.1246
0.2375	0.56332	0.5603	0.10235	0.10653
0.24	0.56837	0.56553	0.084157	0.088491
0.2425	0.57245	0.56931	0.065734	0.069915
0.245	0.57553	0.57257	0.047135	0.051475
0.2475	0.57763	0.57437	0.028408	0.032596
0.25	0.57873	0.57565	0.0096017	0.013947
0.2525	0.57884	0.57545	-0.0092369	-0.0050424
0.255	0.57795	0.57475	-0.028059	-0.023709
0.2575	0.57607	0.57255	-0.046818	-0.042618
0.26	0.5732	0.56986	-0.065465	-0.061111
0.2625	0.56934	0.56568	-0.083952	-0.079746
0.265	0.56449	0.56102	-0.10223	-0.097871
0.2675	0.55867	0.55487	-0.12025	-0.11604
0.27	0.55188	0.54827	-0.13796	-0.1336
0.2725	0.54413	0.54018	-0.15532	-0.1511
0.275	0.53543	0.53168	-0.17226	-0.1679
0.2775	0.5258	0.5217	-0.18874	-0.18452
0.28	0.51525	0.51136	-0.20471	-0.20035
0.2825	0.5038	0.49955	-0.22011	-0.21589
0.285	0.49148	0.48743	-0.23489	-0.23052
0.2875	0.47831	0.47389	-0.24899	-0.24477
0.29	0.46431	0.4601	-0.26236	-0.25799
0.2925	0.44952	0.44493	-0.27494	-0.27071
0.295	0.43397	0.4296	-0.28667	-0.28231
0.2975	0.41772	0.41295	-0.29751	-0.29328
0.3	0.40079	0.39625	-0.30739	-0.30302
0.3025	0.38324	0.3783	-0.31625	-0.31203
0.305	0.36514	0.36042	-0.32406	-0.3197
0.3075	0.34653	0.34139	-0.33074	-0.32652
0.31	0.32749	0.32258	-0.33627	-0.33191
0.3125	0.30808	0.30274	-0.34058	-0.33636
0.315	0.2884	0.2833	-0.34364	-0.33929
0.3175	0.26851	0.26297	-0.34541	-0.34119
0.32	0.24852	0.24322	-0.34585	-0.34151
0.3225	0.22852	0.22276	-0.34495	-0.34075
0.325	0.20861	0.2031	-0.34269	-0.33836
0.3275	0.18889	0.1829	-0.33904	-0.33485
0.33	0.16948	0.16375	-0.33403	-0.32971
0.3325	0.15049	0.14427	-0.32764	-0.32345
0.335	0.13204	0.12608	-0.3199	-0.3156
0.3375	0.11424	0.10776	-0.31085	-0.30668
0.34	0.097199	0.090992	-0.30052	-0.29623
0.3425	0.081045	0.074302	-0.28897	-0.28481
0.345	0.065884	0.059419	-0.27626	-0.272
0.3475	0.051822	0.044801	-0.26249	-0.25835
0.35	0.038961	0.032226	-0.24773	-0.2435
0.3525	0.027393	0.020078	-0.2321	-0.22799
0.355	0.017199	0.010178	-0.2157	-0.2115
0.3575	0.0084526	0.000828	-0.19867	-0.19459
0.36	0.0012112	-0.0061132	-0.18113	-0.17696
0.3625	-0.0044798	-0.012433	-0.16323	-0.15918
0.365	-0.0085902	-0.016236	-0.14511	-0.14098
0.3675	-0.011105	-0.019408	-0.12692	-0.12291
0.37	-0.012026	-0.020013	-0.10881	-0.10472
0.3725	-0.011371	-0.020045	-0.09093	-0.086971
0.375	-0.0091727	-0.017523	-0.07343	-0.069401
0.3775	-0.0054802	-0.014551	-0.056452	-0.052548
0.38	-0.00035738	-0.0090954	-0.040132	-0.036166
0.3825	0.0061182	-0.0033768	-0.024598	-0.020758
0.385	0.013857	0.0047033	-0.0099701	-0.006077
0.3875	0.022757	0.012807	0.0036453	0.0074124
0.39	0.032708	0.023109	0.016152	0.019961
0.3925	0.043592	0.033153	0.027469	0.03115
0.395	0.055284	0.045206	0.037525	0.041235
0.3975	0.067656	0.056689	0.046266	0.049846
0.4	0.080576	0.06998	0.053649	0.057245
0.4025	0.093912	0.082375	0.059648	0.063111
0.405	0.10753	0.096375	0.064246	0.067709
0.4075	0.1213	0.10915	0.067442	0.070768
0.41	0.13511	0.12334	0.069245	0.072552
0.4125	0.14881	0.13598	0.069676	0.07284
0.415	0.1623	0.14987	0.068765	0.071889
0.4175	0.17546	0.16189	0.066553	0.069527
0.42	0.18819	0.17503	0.063088	0.065996
0.4225	0.20039	0.186	0.058425	0.061173
0.425	0.21196	0.198	0.052627	0.055279
0.4275	0.22282	0.20754	0.045762	0.04824
0.43	0.2329	0.21805	0.037902	0.040248
0.4325	0.24211	0.22583	0.029123	0.031279
0.435	0.2504	0.23457	0.019506	0.021486
0.4375	0.25771	0.24031	0.0091323	0.010899
0.44	0.26399	0.24706	-0.0019118	-0.00037345
0.4425	0.2692	0.25053	-0.01354	-0.012248
0.445	0.27329	0.25511	-0.025665	-0.024667
0.4475	0.27625	0.25615	-0.038197	-0.037488
0.45	0.27803	0.25843	-0.051047	-0.050715
0.4525	0.27863	0.25689	-0.064123	-0.064139
0.455	0.27803	0.2568	-0.077337	-0.077837
0.4575	0.27621	0.25257	-0.090595	-0.091524
0.46	0.27319	0.25008	-0.10381	-0.10536
0.4625	0.26896	0.24307	-0.11689	-0.11899
0.465	0.26353	0.2382	-0.12974	-0.13266
0.4675	0.25691	0.22833	-0.14227	-0.14591
0.47	0.24912	0.22114	-0.1544	-0.15913
0.4725	0.24019	0.20833	-0.16603	-0.17173
0.475	0.23015	0.19892	-0.17707	-0.18427
0.4775	0.21903	0.18301	-0.18745	-0.19605
0.48	0.20687	0.17156	-0.19706	-0.20777
0.4825	0.19373	0.15224	-0.20583	-0.2187
0.485	0.17965	0.13899	-0.21368	-0.22971
0.4875	0.16471	0.11544	-0.22052	-0.24021
0.49	0.14896	0.10079	-0.22627	-0.25121
0.4925	0.13248	0.070317	-0.23086	-0.26338
0.495	0.11535	0.055176	-0.23423	-0.27725
0.4975	0.097666	-0.001429	-0.2363	-0.30854
0.5	0.079511	-0.064592	-0.23701	-0.29292


==> tikz/output_ads.txt <==
0.01	50.64
0.06	53.063
0.11	52.964
0.16	52.565
0.21	52.179
0.26	51.501
0.31	50.846
0.36	49.92
0.41	49.014
0.46	47.852
0.51	46.712
0.56	45.328
0.61	43.971
0.66	42.382
0.71	40.83
0.76	39.056
0.81	37.33
0.86	35.392
0.91	33.518
0.96	31.44
1.01	29.443
1.06	27.25
1.11	25.159
1.16	22.879
1.21	20.722
1.26	18.381
1.31	16.189
1.36	13.815
1.41	11.618
1.46	9.2373
1.51	7.0679
1.56	4.7063
1.61	2.5973
1.66	0.27781
1.71	-1.7342
1.76	-3.9919
1.81	-5.8603
1.86	-8.0366
1.91	-9.6756
1.96	-11.535
2.01	0.34289
2.06	6.0592
2.11	3.7124
2.16	2.4632
2.21	0.58842
2.26	-0.83652
2.31	-2.5257
2.36	-3.9367
2.41	-5.4791
2.46	-6.8209
2.51	-8.2226
2.56	-9.4676
2.61	-10.727
2.66	-11.858
2.71	-12.972
2.76	-13.978
2.81	-14.943
2.86	-15.817
2.91	-16.631
2.96	-17.369
3.01	-18.032
3.06	-18.634
3.11	-19.148
3.16	-19.615
3.21	-19.984
3.26	-20.32
3.31	-20.549
3.36	-20.761
3.41	-20.858
3.46	-20.954
3.51	-20.928
3.56	-20.92
3.61	-20.78
3.66	-20.68
3.71	-20.438
3.76	-20.261
3.81	-19.924
3.86	-19.686
3.91	-19.258
3.96	-18.931
4.01	-15.772
4.06	-13.926
4.11	-13.602
4.16	-13.167
4.21	-12.756
4.26	-12.393
4.31	-11.969
4.36	-11.662
4.41	-11.244
4.46	-11.004
4.51	-10.603
4.56	-10.449
4.61	-10.063
4.66	-10.025
4.71	-9.6384
4.76	-9.7332
4.81	-9.6683
4.86	-12.784
4.91	-14.804
4.96	-14.098
5.01	-14.563
5.06	-14.343
5.11	-14.683
5.16	-14.647
5.21	-14.984
5.26	-15.072
5.31	-15.44
5.36	-15.628
5.41	-16.041
5.46	-16.317
5.51	-16.777
5.56	-17.13
5.61	-17.636
5.66	-18.058
5.71	-18.604
5.76	-19.084
5.81	-19.663
5.86	-20.191
5.91	-20.791
5.96	-21.345
6.01	-21.425
6.06	-21.704
6.11	-22.361
6.16	-22.935
6.21	-23.568
6.26	-24.151
6.31	-24.758
6.36	-25.331
6.41	-25.897
6.46	-26.445
6.51	-26.954
6.56	-27.464
6.61	-27.896
6.66	-28.361
6.71	-28.691
6.76	-29.1
6.81	-29.438
6.86	-30.93
6.91	-31.967
6.96	-31.789
7.01	-32.054
7.06	-31.916
7.11	-31.97
7.16	-31.74
7.21	-31.622
7.26	-31.268
7.31	-30.985
7.36	-30.49
7.41	-30.045
7.46	-29.401
7.51	-28.793
7.56	-27.994
7.61	-27.223
7.66	-25.985
7.71	-24.335
7.76	-23.308
7.81	-22.185
7.86	-20.975
7.91	-19.718
7.96	-18.364
8.01	-16.867
8.06	-15.323
8.11	-13.815
8.16	-12.211
8.21	-10.585
8.26	-8.8805
8.31	-7.153
8.36	-5.3609
8.41	-3.5466
8.46	-1.6839
8.51	0.20123
8.56	2.1159
8.61	4.0556
8.66	6.0013
8.71	7.98
8.76	9.9362
8.81	11.897
8.86	13.498
8.91	15.209
8.96	17.256
9.01	19.136
9.06	21.091
9.11	22.949
9.16	24.829
9.21	26.63
9.26	28.42
9.31	30.144
9.36	31.826
9.41	33.453
9.46	35.008
9.51	36.526
9.56	37.931
9.61	39.316
9.66	39.31
9.71	37.389
9.76	38.809
9.81	39.732
9.86	40.819
9.91	41.65
9.96	42.54
10.01	43.248
10.06	43.964
10.11	44.487
10.16	45.006
10.21	45.357
10.26	45.69
10.31	45.864
10.36	46.009
10.41	46.005
10.46	45.964
10.51	45.8
10.56	45.586
10.61	45.228
10.66	44.825
10.71	44.3
10.76	43.723
10.81	43.028
10.86	42.194
10.91	41.282
10.96	40.421
11.01	39.42
11.06	38.406
11.11	37.283
11.16	36.14
11.21	34.905
11.26	33.648
11.31	32.317
11.36	30.961
11.41	29.551
11.46	28.112
11.51	26.643
11.56	25.134
11.61	23.618
11.66	21.274
11.71	17.749
11.76	16.376
11.81	14.724
11.86	13.244
11.91	11.647
11.96	10.168
12.01	8.6189
12.06	7.1723
12.11	5.6705
12.16	4.2697
12.21	2.8317
12.26	1.4946
12.31	0.13141
12.36	-1.1285
12.41	-2.4067
12.46	-3.5874
12.51	-4.9314
12.56	-6.1132
12.61	-7.1667
12.66	-8.1545
12.71	-9.1084
12.76	-9.9819
12.81	-10.826
12.86	-11.608
12.91	-12.353
12.96	-12.988
13.01	-13.604
13.06	-14.128
13.11	-14.627
13.16	-15.041
13.21	-15.427
13.26	-15.734
13.31	-16.013
13.36	-16.221
13.41	-16.397
13.46	-16.512
13.51	-16.595
13.56	-16.628
13.61	-16.628
13.66	-16.907
13.71	-17.637
13.76	-17.448
13.81	-17.352
13.86	-17.15
13.91	-16.985
13.96	-16.747
14.01	-16.535
14.06	-16.267
14.11	-16.026
14.16	-15.741
14.21	-15.483
14.26	-15.195
14.31	-14.932
14.36	-14.652
14.41	-14.397
14.46	-14.121
14.51	-13.581
14.56	-13.151
14.61	-12.998
14.66	-12.779
14.71	-12.649
14.76	-12.491
14.81	-12.409
14.86	-12.317
14.91	-12.296
14.96	-12.263
15.01	-12.303
15.06	-12.34
15.11	-12.448
15.16	-12.557
15.21	-12.734
15.26	-12.917
15.31	-13.158
15.36	-13.396
15.41	-13.714
15.46	-14.036
15.51	-14.416
15.56	-14.805
15.61	-15.245
15.66	-15.799
15.71	-16.561
15.76	-17.03
15.81	-17.58
15.86	-18.104
15.91	-18.681
15.96	-19.237
16.01	-19.833
16.06	-20.408
16.11	-21.013
16.16	-21.594
16.21	-22.195
16.26	-22.769
16.31	-23.351
16.36	-23.905
16.41	-24.454
16.46	-24.958
16.51	-25.179
16.56	-25.461
16.61	-25.952
16.66	-26.33
16.71	-26.731
16.76	-27.043
16.81	-27.356
16.86	-27.583
16.91	-27.8
16.96	-27.927
17.01	-28.035
17.06	-28.052
17.11	-28.043
17.16	-27.939
17.21	-27.806
17.26	-27.574
17.31	-27.331
17.36	-27.037
17.41	-26.619
17.46	-26.12
17.51	-25.569
17.56	-24.926
17.61	-24.232
17.66	-23.479
17.71	-22.725
17.76	-21.79
17.81	-20.818
17.86	-19.75
17.91	-18.64
17.96	-17.441
18.01	-16.202
18.06	-14.879
18.11	-13.519
18.16	-12.081
18.21	-10.61
18.26	-9.0703
18.31	-7.5012
18.36	-5.873
18.41	-4.219
18.46	-2.5083
18.51	-0.63762
18.56	1.2217
18.61	2.9722
18.66	4.79
18.71	6.5837
18.76	8.4202
18.81	10.231
18.86	12.07
18.91	13.877
18.96	15.701
19.01	17.485
19.06	19.275
19.11	21.017
19.16	22.753
19.21	24.435
19.26	26.099
19.31	27.724
19.36	29.369
19.41	30.861
19.46	32.335
19.51	33.72
19.56	35.07
19.61	36.327
19.66	37.529
19.71	38.621
19.76	39.685
19.81	40.644
19.86	41.545
19.91	42.339
19.96	43.07
20.01	43.691
20.06	44.244
20.11	44.686
20.16	45.05
20.21	45.304
20.26	45.489
20.31	45.563
20.36	45.562
20.41	45.452
20.46	45.27
20.51	45.039
20.56	44.713
20.61	44.235
20.66	43.701
20.71	43.056
20.76	42.354
20.81	41.549
20.86	40.689
20.91	39.734
20.96	38.729
21.01	37.637
21.06	36.5
21.11	35.285
21.16	34.031
21.21	32.708
21.26	31.353
21.31	29.971
21.36	28.632
21.41	27.123
21.46	25.626
21.51	24.071
21.56	22.522
21.61	20.93
21.66	19.346
21.71	17.728
21.76	16.134
21.81	14.518
21.86	12.93
21.91	11.329
21.96	9.7623
22.01	8.1928
22.06	6.6653
22.11	5.1434
22.16	3.6846
22.21	2.2395
22.26	0.83182
22.31	-0.55181
22.36	-1.8776
22.41	-3.1746
22.46	-4.4072
22.51	-5.5857
22.56	-6.7041
22.61	-7.8021
22.66	-8.824
22.71	-9.8086
22.76	-10.717
22.81	-11.585
22.86	-12.376
22.91	-13.125
22.96	-13.797
23.01	-14.425
23.06	-14.979
23.11	-15.489
23.16	-15.927
23.21	-16.322
23.26	-16.646
23.31	-16.909
23.36	-17.061
23.41	-17.255
23.46	-17.369
23.51	-17.459
23.56	-17.485
23.61	-17.489
23.66	-17.436
23.71	-17.367
23.76	-17.244
23.81	-17.109
23.86	-16.93
23.91	-16.744
23.96	-16.52
24.01	-16.295
24.06	-16.04
24.11	-15.79
24.16	-15.521
24.21	-15.265
24.26	-14.984
24.31	-14.721
24.36	-14.447
24.41	-14.197
24.46	-13.941
24.51	-13.707
24.56	-13.477
24.61	-13.285
24.66	-13.098
24.71	-12.951
24.76	-12.812
24.81	-12.717
24.86	-12.635
24.91	-12.598
24.96	-12.579
25.01	-12.608
25.06	-12.654
25.11	-12.75
25.16	-12.865
25.21	-13.031
25.26	-13.217
25.31	-13.441
25.36	-13.664
25.41	-13.973
25.46	-14.293
25.51	-14.663
25.56	-15.047
25.61	-15.476
25.66	-15.916
25.71	-16.398
25.76	-16.888
25.81	-17.414
25.86	-17.943
25.91	-18.503
25.96	-19.063
26.01	-19.646
26.06	-20.224
26.11	-20.819
26.16	-21.419
26.21	-22.031
26.26	-22.602
26.31	-23.183
26.36	-23.734
26.41	-24.285
26.46	-24.801
26.51	-25.307
26.56	-25.772
26.61	-26.222
26.66	-26.625
26.71	-27.005
26.76	-27.33
26.81	-27.626
26.86	-27.861
26.91	-28.061
26.96	-28.193
27.01	-28.283
27.06	-28.306
27.11	-28.28
27.16	-28.18
27.21	-28.028
27.26	-27.798
27.31	-27.509
27.36	-27.13
27.41	-26.71
27.46	-26.203
27.51	-25.639
27.56	-24.991
27.61	-24.284
27.66	-23.492
27.71	-22.643
27.76	-21.711
27.81	-20.722
27.86	-19.652
27.91	-18.529
27.96	-17.327
28.01	-16.075
28.06	-14.75
28.11	-13.379
28.16	-11.953
28.21	-10.488
28.26	-8.9435
28.31	-7.368
28.36	-5.735
28.41	-4.0765
28.46	-2.3688
28.51	-0.64231
28.56	1.1246
28.61	2.901
28.66	4.7092
28.71	6.5186
28.76	8.3505
28.81	10.175
28.86	12.011
28.91	13.831
28.96	15.654
29.01	17.45
29.06	19.24
29.11	20.993
29.16	22.731
29.21	24.423
29.26	26.089
29.31	27.703
29.36	29.286
29.41	30.799
29.46	32.271
29.51	33.672
29.56	35.022
29.61	36.293
29.66	37.506
29.71	38.634
29.76	39.698
29.81	40.672
29.86	41.576
29.91	42.384
29.96	43.117
30.01	43.751
30.06	44.307
30.11	44.761
30.16	45.127
30.21	45.389
30.26	45.579
30.31	45.663
30.36	45.666
30.41	45.565
30.46	45.385
30.51	45.102
30.56	44.741
30.61	44.28
30.66	43.744
30.71	43.113
30.76	42.411
30.81	41.618
30.86	40.759
30.91	39.816
30.96	38.811
31.01	37.727
31.06	36.594
31.11	35.387
31.16	34.135
31.21	32.82
31.26	31.467
31.31	30.06
31.36	28.625
31.41	27.142
31.46	25.638
31.51	24.097
31.56	22.546
31.61	20.965
31.66	19.383
31.71	17.781
31.76	16.186
31.81	14.581
31.86	12.99
31.91	11.4
31.96	9.8326
32.01	8.2726
32.06	6.7444
32.11	5.231
32.16	3.753
32.21	2.297
32.26	0.89183
32.31	-0.48572
32.36	-1.8105
32.41	-3.1013
32.46	-4.3344
32.51	-5.5284
32.56	-6.6604
32.61	-7.7494
32.66	-8.773
32.71	-9.7504
32.76	-10.66
32.81	-11.521
32.86	-12.314
32.91	-13.056
32.96	-13.73
33.01	-14.356
33.06	-14.909
33.11	-15.415
33.16	-15.853
33.21	-16.244
33.26	-16.57
33.31	-16.851
33.36	-17.069
33.41	-17.248
33.46	-17.368
33.51	-17.451
33.56	-17.481
33.61	-17.479
33.66	-17.428
33.71	-17.351
33.76	-17.231
33.81	-17.091
33.86	-16.915
33.91	-16.724
33.96	-16.502
34.01	-16.272
34.06	-16.019
34.11	-15.764
34.16	-15.493
34.21	-15.228
34.26	-14.949
34.31	-14.682
34.36	-14.411
34.41	-14.156
34.46	-13.903
34.51	-13.673
34.56	-13.449
34.61	-13.253
34.66	-13.069
34.71	-12.918
34.76	-12.783
34.81	-12.684
34.86	-12.604
34.91	-12.565
34.96	-12.548
35.01	-12.575
35.06	-12.623
35.11	-12.717
35.16	-12.835
35.21	-12.998
35.26	-13.187
35.31	-13.42
35.36	-13.678
35.41	-13.98
35.46	-14.305
35.51	-14.671
35.56	-15.059
35.61	-15.485
35.66	-15.929
35.71	-16.407
35.76	-16.9
35.81	-17.422
35.86	-17.954
35.91	-18.512
35.96	-19.074
36.01	-19.655
36.06	-20.235
36.11	-20.827
36.16	-21.413
36.21	-22.005
36.26	-22.582
36.31	-23.158
36.36	-23.713
36.41	-24.261
36.46	-24.781
36.51	-25.285
36.56	-25.755
36.61	-26.203
36.66	-26.609
36.71	-26.986
36.76	-27.314
36.81	-27.608
36.86	-27.847
36.91	-28.044
36.96	-28.182
37.01	-28.273
37.06	-28.297
37.11	-28.27
37.16	-28.172
37.21	-28.019
37.26	-27.792
37.31	-27.506
37.36	-27.143
37.41	-26.719
37.46	-26.216
37.51	-25.65
37.56	-25.005
37.61	-24.296
37.66	-23.508
37.71	-22.657
37.76	-21.727
37.81	-20.735
37.86	-19.667
37.91	-18.541
37.96	-17.342
38.01	-16.088
38.06	-14.765
38.11	-13.392
38.16	-11.955
38.21	-10.473
38.26	-8.9327
38.31	-7.3541
38.36	-5.7243
38.41	-4.0633
38.46	-2.3586
38.51	-0.63045
38.56	1.1331
38.61	2.9117
38.66	4.717
38.71	6.5286
38.76	8.3576
38.81	10.184
38.86	12.018
38.91	13.839
38.96	15.659
39.01	17.457
39.06	19.244
39.11	20.999
39.16	22.733
39.21	24.427
39.26	26.091
39.31	27.704
39.36	29.279
39.41	30.796
39.46	32.264
39.51	33.667
39.56	35.014
39.61	36.287
39.66	37.497
39.71	38.627
39.76	39.688
39.81	40.664
39.86	41.566
39.91	42.375
39.96	43.106
40.01	43.741
40.06	44.295
40.11	44.751
40.16	45.123
40.21	45.395
40.26	45.581
40.31	45.668
40.36	45.669
40.41	45.57
40.46	45.386
40.51	45.105
40.56	44.741
40.61	44.282
40.66	43.744
40.71	43.115
40.76	42.41
40.81	41.619
40.86	40.758
40.91	39.816
40.96	38.81
41.01	37.729
41.06	36.592
41.11	35.387
41.16	34.133
41.21	32.82
41.26	31.465
41.31	30.058
41.36	28.619
41.41	27.138
41.46	25.632
41.51	24.093
41.56	22.539
41.61	20.96
41.66	19.375
41.71	17.775
41.76	16.178
41.81	14.575
41.86	12.984
41.91	11.395
41.96	9.8257
42.01	8.267
42.06	6.737
42.11	5.2251
42.16	3.7492
42.21	2.2987
42.26	0.89102
42.31	-0.48474
42.36	-1.8116
42.41	-3.1008
42.46	-4.3359
42.51	-5.5284
42.56	-6.6624
42.61	-7.7499
42.66	-8.7754
42.71	-9.7515
42.76	-10.663
42.81	-11.523
42.86	-12.317
42.91	-13.058
42.96	-13.733
43.01	-14.355
43.06	-14.911
43.11	-15.416
43.16	-15.855
43.21	-16.245
43.26	-16.572
43.31	-16.852
43.36	-17.073
43.41	-17.25
43.46	-17.372
43.51	-17.454
43.56	-17.485
43.61	-17.481
43.66	-17.433
43.71	-17.354
43.76	-17.236
43.81	-17.094
43.86	-16.919
43.91	-16.726
43.96	-16.506
44.01	-16.275
44.06	-16.023
44.11	-15.767
44.16	-15.496
44.21	-15.228
44.26	-14.951
44.31	-14.683
44.36	-14.412
44.41	-14.157
44.46	-13.905
44.51	-13.673
44.56	-13.451
44.61	-13.254
44.66	-13.071
44.71	-12.919
44.76	-12.785
44.81	-12.684
44.86	-12.607
44.91	-12.566
44.96	-12.55
45.01	-12.574
45.06	-12.624
45.11	-12.716
45.16	-12.836
45.21	-12.998
45.26	-13.188
45.31	-13.42
45.36	-13.68
45.41	-13.98
45.46	-14.306
45.51	-14.671
45.56	-15.06
45.61	-15.485
45.66	-15.93
45.71	-16.407
45.76	-16.901
45.81	-17.423
45.86	-17.957
45.91	-18.513
45.96	-19.076
46.01	-19.656
46.06	-20.237
46.11	-20.828
46.16	-21.415
46.21	-22.005
46.26	-22.583
46.31	-23.158
46.36	-23.715
46.41	-24.261
46.46	-24.782
46.51	-25.285
46.56	-25.756
46.61	-26.203
46.66	-26.61
46.71	-26.986
46.76	-27.315
46.81	-27.608
46.86	-27.848
46.91	-28.044
46.96	-28.182
47.01	-28.271
47.06	-28.297
47.11	-28.268
47.16	-28.172
47.21	-28.018
47.26	-27.792
47.31	-27.505
47.36	-27.143
47.41	-26.718
47.46	-26.216
47.51	-25.649
47.56	-25.005
47.61	-24.295
47.66	-23.507
47.71	-22.655
47.76	-21.727
47.81	-20.735
47.86	-19.668
47.91	-18.541
47.96	-17.344
48.01	-16.088
48.06	-14.767
48.11	-13.392
48.16	-11.956
48.21	-10.473
48.26	-8.9335
48.31	-7.3537
48.36	-5.7251
48.41	-4.0628
48.46	-2.3593
48.51	-0.62992
48.56	1.1325
48.61	2.9123
48.66	4.7165
48.71	6.5292
48.76	8.357
48.81	10.184
48.86	12.017
48.91	13.84
48.96	15.659
49.01	17.458
49.06	19.244
49.11	21
49.16	22.734
49.21	24.428
49.26	26.091
49.31	27.706
49.36	29.28
49.41	30.797
49.46	32.265
49.51	33.668
49.56	35.014
49.61	36.288
49.66	37.498
49.71	38.629
49.76	39.689
49.81	40.665
49.86	41.565
49.91	42.375
49.96	43.105
50.01	43.742
50.06	44.295
50.11	44.751
50.16	45.122
50.21	45.395
50.26	45.581
50.31	45.668
50.36	45.668
50.41	45.57
50.46	45.386
50.51	45.106
50.56	44.741
50.61	44.283
50.66	43.744
50.71	43.115
50.76	42.41
50.81	41.62
50.86	40.758
50.91	39.817
50.96	38.81
51.01	37.731
51.06	36.592
51.11	35.389
51.16	34.134
51.21	32.821
51.26	31.465
51.31	30.06
51.36	28.62
51.41	27.139
51.46	25.632
51.51	24.094
51.56	22.539
51.61	20.961
51.66	19.376
51.71	17.776
51.76	16.179
51.81	14.576
51.86	12.984
51.91	11.395
51.96	9.8251
52.01	8.2676
52.06	6.7365
52.11	5.2257
52.16	3.7488
52.21	2.2993
52.26	0.89065
52.31	-0.48408
52.36	-1.8119
52.41	-3.1001
52.46	-4.3362
52.51	-5.5277
52.56	-6.6627
52.61	-7.7492
52.66	-8.7756
52.71	-9.7506
52.76	-10.663
52.81	-11.522
52.86	-12.317
52.91	-13.057
52.96	-13.733
53.01	-14.354
53.06	-14.911
53.11	-15.415
53.16	-15.855
53.21	-16.244
53.26	-16.572
53.31	-16.851
53.36	-17.073
53.41	-17.249
53.46	-17.371
53.51	-17.453
53.56	-17.485
53.61	-17.48
53.66	-17.432
53.71	-17.353
53.76	-17.236
53.81	-17.094
53.86	-16.919
53.91	-16.726
53.96	-16.506
54.01	-16.275
54.06	-16.024
54.11	-15.766
54.16	-15.497
54.21	-15.227
54.26	-14.951
54.31	-14.682
54.36	-14.413
54.41	-14.156
54.46	-13.905
54.51	-13.672
54.56	-13.451
54.61	-13.253
54.66	-13.072
54.71	-12.918
54.76	-12.785
54.81	-12.684
54.86	-12.607
54.91	-12.565
54.96	-12.55
55.01	-12.573
55.06	-12.624
55.11	-12.715
55.16	-12.836
55.21	-12.997
55.26	-13.188
55.31	-13.419
55.36	-13.68
55.41	-13.979
55.46	-14.306
55.51	-14.67
55.56	-15.06
55.61	-15.484
55.66	-15.93
55.71	-16.406
55.76	-16.902
55.81	-17.422
55.86	-17.957
55.91	-18.512
55.96	-19.076
56.01	-19.655
56.06	-20.237
56.11	-20.828
56.16	-21.415
56.21	-22.004
56.26	-22.583
56.31	-23.158
56.36	-23.715
56.41	-24.26
56.46	-24.782
56.51	-25.285
56.56	-25.756
56.61	-26.202
56.66	-26.61
56.71	-26.985
56.76	-27.316
56.81	-27.607
56.86	-27.848
56.91	-28.043
56.96	-28.182
57.01	-28.27
57.06	-28.297
57.11	-28.268
57.16	-28.172
57.21	-28.017
57.26	-27.792
57.31	-27.504
57.36	-27.143
57.41	-26.717
57.46	-26.216
57.51	-25.648
57.56	-25.005
57.61	-24.294
57.66	-23.508
57.71	-22.654
57.76	-21.727
57.81	-20.734
57.86	-19.669
57.91	-18.541
57.96	-17.344
58.01	-16.088
58.06	-14.767
58.11	-13.391
58.16	-11.956
58.21	-10.472
58.26	-8.9338
58.31	-7.3532
58.36	-5.7253
58.41	-4.0623
58.46	-2.3595
58.51	-0.62938
58.56	1.1322
58.61	2.9129
58.66	4.7162
58.71	6.5297
58.76	8.3568
58.81	10.185
58.86	12.017
58.91	13.84
58.96	15.659
59.01	17.459
59.06	19.243
59.11	21.001
59.16	22.733
59.21	24.429
59.26	26.091
59.31	27.706
59.36	29.279
59.41	30.798
59.46	32.265
59.51	33.669
59.56	35.014
59.61	36.289
59.66	37.498
59.71	38.629
59.76	39.689
59.81	40.665
59.86	41.564
59.91	42.376
59.96	43.105
60.01	43.742
60.06	44.294
60.11	44.752
60.16	45.122
60.21	45.396
60.26	45.581
60.31	45.669
60.36	45.668
60.41	45.571
60.46	45.386
60.51	45.106
60.56	44.741
60.61	44.284
60.66	43.744
60.71	43.116
60.76	42.41
60.81	41.62
60.86	40.758
60.91	39.817
60.96	38.81
61.01	37.731
61.06	36.592
61.11	35.389
61.16	34.133
61.21	32.821
61.26	31.465
61.31	30.06
61.36	28.619
61.41	27.139
61.46	25.632
61.51	24.095
61.56	22.539
61.61	20.962
61.66	19.375
61.71	17.777
61.76	16.178
61.81	14.577
61.86	12.983
61.91	11.396
61.96	9.8249
62.01	8.2681
62.06	6.7363
62.11	5.2262
62.16	3.7486
62.21	2.2998
62.26	0.89045
62.31	-0.4836
62.36	-1.8121
62.41	-3.0997
62.46	-4.3364
62.51	-5.5272
62.56	-6.6629
62.61	-7.7487
62.66	-8.7758
62.71	-9.7502
62.76	-10.663
62.81	-11.522
62.86	-12.317
62.91	-13.057
62.96	-13.733
63.01	-14.354
63.06	-14.912
63.11	-15.414
63.16	-15.856
63.21	-16.244
63.26	-16.572
63.31	-16.851
63.36	-17.073
63.41	-17.248
63.46	-17.372
63.51	-17.452
63.56	-17.485
63.61	-17.48
63.66	-17.433
63.71	-17.353
63.76	-17.236
63.81	-17.093
63.86	-16.919
63.91	-16.725
63.96	-16.507
64.01	-16.274
64.06	-16.024
64.11	-15.766
64.16	-15.497
64.21	-15.227
64.26	-14.951
64.31	-14.681
64.36	-14.413
64.41	-14.155
64.46	-13.905
64.51	-13.672
64.56	-13.451
64.61	-13.253
64.66	-13.072
64.71	-12.917
64.76	-12.785
64.81	-12.683
64.86	-12.607
64.91	-12.564
64.96	-12.55
65.01	-12.572
65.06	-12.625
65.11	-12.715
65.16	-12.836
65.21	-12.997
65.26	-13.188
65.31	-13.419
65.36	-13.68
65.41	-13.978
65.46	-14.307
65.51	-14.67
65.56	-15.06
65.61	-15.483
65.66	-15.93
65.71	-16.406
65.76	-16.902
65.81	-17.422
65.86	-17.957
65.91	-18.512
65.96	-19.077
66.01	-19.655
66.06	-20.237
66.11	-20.827
66.16	-21.415
66.21	-22.004
66.26	-22.583
66.31	-23.157
66.36	-23.715
66.41	-24.26
66.46	-24.782
66.51	-25.284
66.56	-25.756
66.61	-26.202
66.66	-26.61
66.71	-26.985
66.76	-27.316
66.81	-27.607
66.86	-27.848
66.91	-28.043
66.96	-28.182
67.01	-28.27
67.06	-28.297
67.11	-28.267
67.16	-28.172
67.21	-28.017
67.26	-27.792
67.31	-27.504
67.36	-27.143
67.41	-26.717
67.46	-26.216
67.51	-25.648
67.56	-25.005
67.61	-24.294
67.66	-23.508
67.71	-22.654
67.76	-21.727
67.81	-20.733
67.86	-19.669
67.91	-18.54
67.96	-17.344
68.01	-16.087
68.06	-14.767
68.11	-13.391
68.16	-11.956
68.21	-10.472
68.26	-8.9339
68.31	-7.3527
68.36	-5.7255
68.41	-4.0618
68.46	-2.3597
68.51	-0.62896
68.56	1.1321
68.61	2.9133
68.66	4.7161
68.71	6.5301
68.76	8.3567
68.81	10.185
68.86	12.017
68.91	13.841
68.96	15.658
69.01	17.459
69.06	19.243
69.11	21.001
69.16	22.733
69.21	24.429
69.26	26.091
69.31	27.707
69.36	29.279
69.41	30.798
69.46	32.264
69.51	33.669
69.56	35.014
69.61	36.289
69.66	37.497
69.71	38.63
69.76	39.689
69.81	40.666
69.86	41.564
69.91	42.376
69.96	43.105
70.01	43.743
70.06	44.294
70.11	44.752
70.16	45.122
70.21	45.396
70.26	45.58
70.31	45.669
70.36	45.668
70.41	45.571
70.46	45.386
70.51	45.107
70.56	44.741
70.61	44.284
70.66	43.744
70.71	43.116
70.76	42.41
70.81	41.621
70.86	40.758
70.91	39.818
70.96	38.81
71.01	37.731
71.06	36.592
71.11	35.39
71.16	34.133
71.21	32.822
71.26	31.465
71.31	30.061
71.36	28.619
71.41	27.14
71.46	25.632
71.51	24.095
71.56	22.539
71.61	20.962
71.66	19.375
71.71	17.777
71.76	16.178
71.81	14.577
71.86	12.983
71.91	11.396
71.96	9.8248
72.01	8.2685
72.06	6.7362
72.11	5.2265
72.16	3.7484
72.21	2.3002
72.26	0.89032
72.31	-0.48321
72.36	-1.8123
72.41	-3.0993
72.46	-4.3365
72.51	-5.5268
72.56	-6.663
72.61	-7.7483
72.66	-8.776
72.71	-9.7498
72.76	-10.663
72.81	-11.521
72.86	-12.317
72.91	-13.057
72.96	-13.734
73.01	-14.353
73.06	-14.912
73.11	-15.414
73.16	-15.856
73.21	-16.243
73.26	-16.573
73.31	-16.85
73.36	-17.073
73.41	-17.248
73.46	-17.372
73.51	-17.452
73.56	-17.485
73.61	-17.48
73.66	-17.433
73.71	-17.352
73.76	-17.236
73.81	-17.093
73.86	-16.919
73.91	-16.725
73.96	-16.507
74.01	-16.274
74.06	-16.024
74.11	-15.766
74.16	-15.497
74.21	-15.226
74.26	-14.952
74.31	-14.681
74.36	-14.413
74.41	-14.155
74.46	-13.905
74.51	-13.672
74.56	-13.451
74.61	-13.252
74.66	-13.072
74.71	-12.917
74.76	-12.785
74.81	-12.683
74.86	-12.607
74.91	-12.564
74.96	-12.55
75.01	-12.572
75.06	-12.625
75.11	-12.714
75.16	-12.837
75.21	-12.996
75.26	-13.189
75.31	-13.418
75.36	-13.68
75.41	-13.978
75.46	-14.307
75.51	-14.669
75.56	-15.06
75.61	-15.483
75.66	-15.93
75.71	-16.406
75.76	-16.902
75.81	-17.421
75.86	-17.957
75.91	-18.512
75.96	-19.077
76.01	-19.655
76.06	-20.238
76.11	-20.827
76.16	-21.415
76.21	-22.003
76.26	-22.584
76.31	-23.157
76.36	-23.715
76.41	-24.26
76.46	-24.782
76.51	-25.284
76.56	-25.757
76.61	-26.201
76.66	-26.61
76.71	-26.984
76.76	-27.316
76.81	-27.606
76.86	-27.848
76.91	-28.043
76.96	-28.182
77.01	-28.27
77.06	-28.297
77.11	-28.267
77.16	-28.173
77.21	-28.016
77.26	-27.792
77.31	-27.503
77.36	-27.144
77.41	-26.716
77.46	-26.216
77.51	-25.647
77.56	-25.005
77.61	-24.293
77.66	-23.508
77.71	-22.654
77.76	-21.727
77.81	-20.733
77.86	-19.669
77.91	-18.54
77.96	-17.344
78.01	-16.087
78.06	-14.767
78.11	-13.391
78.16	-11.956
78.21	-10.471
78.26	-8.934
78.31	-7.3524
78.36	-5.7256
78.41	-4.0615
78.46	-2.3598
78.51	-0.62862
78.56	1.132
78.61	2.9136
78.66	4.716
78.71	6.5305
78.76	8.3566
78.81	10.186
78.86	12.017
78.91	13.841
78.96	15.658
79.01	17.459
79.06	19.243
79.11	21.001
79.16	22.733
79.21	24.43
79.26	26.091
79.31	27.707
79.36	29.279
79.41	30.798
79.46	32.264
79.51	33.669
79.56	35.014
79.61	36.289
79.66	37.497
79.71	38.63
79.76	39.689
79.81	40.666
79.86	41.564
79.91	42.376
79.96	43.104
80.01	43.743
80.06	44.294
80.11	44.753
80.16	45.122
80.21	45.396
80.26	45.58
80.31	45.669
80.36	45.668
80.41	45.571
80.46	45.386
80.51	45.107
80.56	44.741
80.61	44.284
80.66	43.744
80.71	43.117
80.76	42.41
80.81	41.621
80.86	40.757
80.91	39.818
80.96	38.81
81.01	37.732
81.06	36.592
81.11	35.39
81.16	34.133
81.21	32.822
81.26	31.465
81.31	30.061
81.36	28.619
81.41	27.14
81.46	25.632
81.51	24.095
81.56	22.539
81.61	20.962
81.66	19.375
81.71	17.778
81.76	16.178
81.81	14.577
81.86	12.983
81.91	11.396
81.96	9.8247
82.01	8.2688
82.06	6.7361
82.11	5.2269
82.16	3.7483
82.21	2.3005
82.26	0.89021
82.31	-0.48289
82.36	-1.8124
82.41	-3.099
82.46	-4.3366
82.51	-5.5265
82.56	-6.6631
82.61	-7.748
82.66	-8.7761
82.71	-9.7495
82.76	-10.664
82.81	-11.521
82.86	-12.317
82.91	-13.056
82.96	-13.734
83.01	-14.353
83.06	-14.912
83.11	-15.414
83.16	-15.856
83.21	-16.243
83.26	-16.573
83.31	-16.85
83.36	-17.073
83.41	-17.248
83.46	-17.372
83.51	-17.451
83.56	-17.485
83.61	-17.479
83.66	-17.433
83.71	-17.352
83.76	-17.236
83.81	-17.092
83.86	-16.92
83.91	-16.724
83.96	-16.507
84.01	-16.273
84.06	-16.024
84.11	-15.765
84.16	-15.497
84.21	-15.226
84.26	-14.952
84.31	-14.681
84.36	-14.413
84.41	-14.155
84.46	-13.905
84.51	-13.671
84.56	-13.452
84.61	-13.252
84.66	-13.072
84.71	-12.917
84.76	-12.785
84.81	-12.683
84.86	-12.607
84.91	-12.564
84.96	-12.55
85.01	-12.572
85.06	-12.625
85.11	-12.714
85.16	-12.837
85.21	-12.996
85.26	-13.189
85.31	-13.418
85.36	-13.68
85.41	-13.978
85.46	-14.307
85.51	-14.669
85.56	-15.061
85.61	-15.483
85.66	-15.93
85.71	-16.405
85.76	-16.902
85.81	-17.421
85.86	-17.957
85.91	-18.511
85.96	-19.077
86.01	-19.654
86.06	-20.238
86.11	-20.827
86.16	-21.415
86.21	-22.003
86.26	-22.584
86.31	-23.156
86.36	-23.715
86.41	-24.259
86.46	-24.782
86.51	-25.284
86.56	-25.757
86.61	-26.201
86.66	-26.61
86.71	-26.984
86.76	-27.316
86.81	-27.606
86.86	-27.848
86.91	-28.042
86.96	-28.183
87.01	-28.269
87.06	-28.297
87.11	-28.267
87.16	-28.173
87.21	-28.016
87.26	-27.792
87.31	-27.503
87.36	-27.144
87.41	-26.716
87.46	-26.216
87.51	-25.647
87.56	-25.005
87.61	-24.293
87.66	-23.508
87.71	-22.653
87.76	-21.727
87.81	-20.733
87.86	-19.669
87.91	-18.54
87.96	-17.344
88.01	-16.087
88.06	-14.767
88.11	-13.39
88.16	-11.956
88.21	-10.471
88.26	-8.9341
88.31	-7.3521
88.36	-5.7257
88.41	-4.0612
88.46	-2.3599
88.51	-0.62833
88.56	1.1319
88.61	2.9139
88.66	4.7159
88.71	6.5308
88.76	8.3565
88.81	10.186
88.86	12.017
88.91	13.841
88.96	15.658
89.01	17.46
89.06	19.243
89.11	21.002
89.16	22.733
89.21	24.43
89.26	26.09
89.31	27.707
89.36	29.279
89.41	30.799
89.46	32.264
89.51	33.67
89.56	35.014
89.61	36.29
89.66	37.497
89.71	38.63
89.76	39.688
89.81	40.666
89.86	41.564
89.91	42.377
89.96	43.104
90.01	43.743
90.06	44.294
90.11	44.753
90.16	45.122
90.21	45.397
90.26	45.58
90.31	45.67
90.36	45.668
90.41	45.572
90.46	45.385
90.51	45.107
90.56	44.741
90.61	44.285
90.66	43.744
90.71	43.117
90.76	42.41
90.81	41.621
90.86	40.757
90.91	39.818
90.96	38.809
91.01	37.732
91.06	36.592
91.11	35.39
91.16	34.133
91.21	32.822
91.26	31.464
91.31	30.061
91.36	28.619
91.41	27.14
91.46	25.632
91.51	24.096
91.56	22.538
91.61	20.963
91.66	19.375
91.71	17.778
91.76	16.178
91.81	14.578
91.86	12.983
91.91	11.397
91.96	9.8246
92.01	8.2691
92.06	6.736
92.11	5.2271
92.16	3.7482
92.21	2.3008
92.26	0.89012
92.31	-0.48261
92.36	-1.8125
92.41	-3.0987
92.46	-4.3367
92.51	-5.5262
92.56	-6.6632
92.61	-7.7477
92.66	-8.7762
92.71	-9.7492
92.76	-10.664
92.81	-11.521
92.86	-12.318
92.91	-13.056
92.96	-13.734
93.01	-14.353
93.06	-14.912
93.11	-15.413
93.16	-15.856
93.21	-16.243
93.26	-16.573
93.31	-16.85
93.36	-17.073
93.41	-17.247
93.46	-17.372
93.51	-17.451
93.56	-17.485
93.61	-17.479
93.66	-17.433
93.71	-17.352
93.76	-17.237
93.81	-17.092
93.86	-16.92
93.91	-16.724
93.96	-16.507
94.01	-16.273
94.06	-16.024
94.11	-15.765
94.16	-15.497
94.21	-15.226
94.26	-14.952
94.31	-14.68
94.36	-14.413
94.41	-14.154
94.46	-13.906
94.51	-13.671
94.56	-13.452
94.61	-13.252
94.66	-13.072
94.71	-12.917
94.76	-12.785
94.81	-12.682
94.86	-12.607
94.91	-12.563
94.96	-12.551
95.01	-12.571
95.06	-12.625
95.11	-12.714
95.16	-12.837
95.21	-12.996
95.26	-13.189
95.31	-13.418
95.36	-13.68
95.41	-13.977
95.46	-14.307
95.51	-14.669
95.56	-15.061
95.61	-15.482
95.66	-15.931
95.71	-16.405
95.76	-16.902
95.81	-17.421
95.86	-17.958
95.91	-18.511
95.96	-19.077
96.01	-19.654
96.06	-20.238
96.11	-20.826
96.16	-21.415
96.21	-22.003
96.26	-22.584
96.31	-23.156
96.36	-23.715
96.41	-24.259
96.46	-24.782
96.51	-25.283
96.56	-25.757
96.61	-26.201
96.66	-26.61
96.71	-26.984
96.76	-27.316
96.81	-27.606
96.86	-27.848
96.91	-28.042
96.96	-28.183
97.01	-28.269
97.06	-28.297
97.11	-28.266
97.16	-28.173
97.21	-28.016
97.26	-27.793
97.31	-27.503
97.36	-27.144
97.41	-26.716
97.46	-26.217
97.51	-25.647
97.56	-25.005
97.61	-24.293
97.66	-23.508
97.71	-22.653
97.76	-21.727
97.81	-20.733
97.86	-19.669
97.91	-18.54
97.96	-17.344
98.01	-16.087
98.06	-14.767
98.11	-13.39
98.16	-11.957
98.21	-10.471
98.26	-8.9342
98.31	-7.3518
98.36	-5.7258
98.41	-4.0609
98.46	-2.36
98.51	-0.62806
98.56	1.1318
98.61	2.9142
98.66	4.7158
98.71	6.531
98.76	8.3564
98.81	10.186
98.86	12.016
98.91	13.842
98.96	15.658
99.01	17.46
99.06	19.243
99.11	21.002
99.16	22.733
99.21	24.43
99.26	26.09
99.31	27.708
99.36	29.279
99.41	30.799
99.46	32.264
99.51	33.67
99.56	35.013
99.61	36.29
99.66	37.497
99.71	38.631
99.76	39.688
99.81	40.667
99.86	41.564
99.91	42.377
99.96	43.104
100.01	43.744
100.06	44.294
100.11	44.753
100.16	45.122
100.21	45.397
100.26	45.58
100.31	45.67
100.36	45.667
100.41	45.572
100.46	45.385
100.51	45.107
100.56	44.74
100.61	44.285
100.66	43.743
100.71	43.117
100.76	42.409
100.81	41.622
100.86	40.757
100.91	39.819
100.96	38.809
101.01	37.732
101.06	36.592
101.11	35.39
101.16	34.133
101.21	32.823
101.26	31.464
101.31	30.061
101.36	28.619
101.41	27.141
101.46	25.632
101.51	24.096
101.56	22.538
101.61	20.963
101.66	19.375
101.71	17.778
101.76	16.178
101.81	14.578
101.86	12.983
101.91	11.397
101.96	9.8245
102.01	8.2693
102.06	6.7359
102.11	5.2274
102.16	3.7482
102.21	2.3011
102.26	0.89004
102.31	-0.48235
102.36	-1.8126
102.41	-3.0984
102.46	-4.3368
102.51	-5.526
102.56	-6.6633
102.61	-7.7474
102.66	-8.7763
102.71	-9.7489
102.76	-10.664
102.81	-11.52
102.86	-12.318
102.91	-13.056
102.96	-13.734
103.01	-14.353
103.06	-14.912
103.11	-15.413
103.16	-15.856
103.21	-16.242
103.26	-16.573
103.31	-16.85
103.36	-17.074
103.41	-17.247
103.46	-17.372
103.51	-17.451
103.56	-17.485
103.61	-17.479
103.66	-17.433
103.71	-17.351
103.76	-17.237
103.81	-17.092
103.86	-16.92
103.91	-16.724
103.96	-16.507
104.01	-16.273
104.06	-16.024
104.11	-15.765
104.16	-15.497
104.21	-15.225
104.26	-14.952
104.31	-14.68
104.36	-14.413
104.41	-14.154
104.46	-13.906
104.51	-13.671
104.56	-13.452
104.61	-13.252
104.66	-13.072
104.71	-12.916
104.76	-12.785
104.81	-12.682
104.86	-12.607
104.91	-12.563
104.96	-12.551
105.01	-12.571
105.06	-12.625
105.11	-12.714
105.16	-12.837
105.21	-12.995
105.26	-13.189
105.31	-13.417
105.36	-13.68
105.41	-13.977
105.46	-14.307
105.51	-14.669
105.56	-15.061
105.61	-15.482
105.66	-15.931
105.71	-16.405
105.76	-16.902
105.81	-17.421
105.86	-17.958
105.91	-18.511
105.96	-19.077
106.01	-19.654
106.06	-20.238
106.11	-20.826
106.16	-21.415
106.21	-22.002
106.26	-22.584
106.31	-23.156
106.36	-23.715
106.41	-24.259
106.46	-24.783
106.51	-25.283
106.56	-25.757
106.61	-26.2
106.66	-26.61
106.71	-26.983
106.76	-27.316
106.81	-27.606
106.86	-27.848
106.91	-28.042
106.96	-28.183
107.01	-28.269
107.06	-28.297
107.11	-28.266
107.16	-28.173
107.21	-28.016
107.26	-27.793
107.31	-27.502
107.36	-27.144
107.41	-26.715
107.46	-26.217
107.51	-25.647
107.56	-25.005
107.61	-24.292
107.66	-23.508
107.71	-22.653
107.76	-21.727
107.81	-20.732
107.86	-19.669
107.91	-18.539
107.96	-17.344
108.01	-16.086
108.06	-14.767
108.11	-13.39
108.16	-11.957
108.21	-10.47
108.26	-8.9343
108.31	-7.3516
108.36	-5.7259
108.41	-4.0607
108.46	-2.3601
108.51	-0.6278
108.56	1.1317
108.61	2.9144
108.66	4.7157
108.71	6.5313
108.76	8.3563
108.81	10.186
108.86	12.016
108.91	13.842
108.96	15.658
109.01	17.46
109.06	19.243
109.11	21.002
109.16	22.733
109.21	24.431
109.26	26.09
109.31	27.708
109.36	29.279
109.41	30.799
109.46	32.264
109.51	33.67
109.56	35.013
109.61	36.29
109.66	37.497
109.71	38.631
109.76	39.688
109.81	40.667
109.86	41.564
109.91	42.377
109.96	43.104
110.01	43.744
110.06	44.294
110.11	44.754
110.16	45.121
110.21	45.397
110.26	45.58
110.31	45.67
110.36	45.667
110.41	45.572
110.46	45.385
110.51	45.108
110.56	44.74
110.61	44.285
110.66	43.743
110.71	43.118
110.76	42.409
110.81	41.622
110.86	40.757
110.91	39.819
110.96	38.809
111.01	37.733
111.06	36.592
111.11	35.391
111.16	34.133
111.21	32.823
111.26	31.464
111.31	30.062
111.36	28.619
111.41	27.141
111.46	25.632
111.51	24.096
111.56	22.538
111.61	20.963
111.66	19.375
111.71	17.779
111.76	16.178
111.81	14.578
111.86	12.983
111.91	11.397
111.96	9.8244
112.01	8.2696
112.06	6.7358
112.11	5.2277
112.16	3.7481
112.21	2.3013
112.26	0.88996
112.31	-0.48209
112.36	-1.8126
112.41	-3.0981
112.46	-4.3369
112.51	-5.5257
112.56	-6.6634
112.61	-7.7472
112.66	-8.7763
112.71	-9.7487
112.76	-10.664
112.81	-11.52
112.86	-12.318
112.91	-13.055
112.96	-13.734
113.01	-14.352
113.06	-14.912
113.11	-15.413
113.16	-15.856
113.21	-16.242
113.26	-16.573
113.31	-16.849
113.36	-17.074
113.41	-17.247
113.46	-17.372
113.51	-17.451
113.56	-17.485
113.61	-17.478
113.66	-17.433
113.71	-17.351
113.76	-17.237
113.81	-17.092
113.86	-16.92
113.91	-16.724
113.96	-16.507
114.01	-16.273
114.06	-16.024
114.11	-15.764
114.16	-15.497
114.21	-15.225
114.26	-14.952
114.31	-14.68
114.36	-14.413
114.41	-14.154
114.46	-13.906
114.51	-13.67
114.56	-13.452
114.61	-13.251
114.66	-13.072
114.71	-12.916
114.76	-12.786
114.81	-12.682
114.86	-12.607
114.91	-12.563
114.96	-12.551
115.01	-12.571
115.06	-12.625
115.11	-12.713
115.16	-12.837
115.21	-12.995
115.26	-13.189
115.31	-13.417
115.36	-13.68
115.41	-13.977
115.46	-14.307
115.51	-14.668
115.56	-15.061
115.61	-15.482
115.66	-15.931
115.71	-16.404
115.76	-16.902
115.81	-17.42
115.86	-17.958
115.91	-18.51
115.96	-19.077
116.01	-19.654
116.06	-20.238
116.11	-20.826
116.16	-21.416
116.21	-22.002
116.26	-22.584
116.31	-23.156
116.36	-23.716
116.41	-24.259
116.46	-24.783
116.51	-25.283
116.56	-25.757
116.61	-26.2
116.66	-26.61
116.71	-26.983
116.76	-27.316
116.81	-27.605
116.86	-27.848
116.91	-28.041
116.96	-28.183
117.01	-28.269
117.06	-28.297
117.11	-28.266
117.16	-28.173
117.21	-28.015
117.26	-27.793
117.31	-27.502
117.36	-27.144
117.41	-26.715
117.46	-26.217
117.51	-25.646
117.56	-25.005
117.61	-24.292
117.66	-23.508
117.71	-22.653
117.76	-21.727
117.81	-20.732
117.86	-19.669
117.91	-18.539
117.96	-17.344
118.01	-16.086
118.06	-14.767
118.11	-13.39
118.16	-11.957
118.21	-10.47
118.26	-8.9344
118.31	-7.3513
118.36	-5.726
118.41	-4.0604
118.46	-2.3601
118.51	-0.62753
118.56	1.1316
118.61	2.9147
118.66	4.7156
118.71	6.5316
118.76	8.3562
118.81	10.187
118.86	12.016
118.91	13.842
118.96	15.658
119.01	17.46
119.06	19.243
119.11	21.002
119.16	22.733
119.21	24.431
119.26	26.09
119.31	27.708
119.36	29.279
119.41	30.799
119.46	32.264
119.51	33.67
119.56	35.013
119.61	36.291
119.66	37.497
119.71	38.631
119.76	39.688
119.81	40.667
119.86	41.564
119.91	42.377
119.96	43.104
120.01	43.744
120.06	44.294
120.11	44.754
120.16	45.121
120.21	45.398
120.26	45.58
120.31	45.67
120.36	45.667
120.41	45.573
120.46	45.385
120.51	45.108
120.56	44.74
120.61	44.285
120.66	43.743
120.71	43.118
120.76	42.409
120.81	41.622
120.86	40.757
120.91	39.819
120.96	38.809
121.01	37.733
121.06	36.592
121.11	35.391
121.16	34.133
121.21	32.823
121.26	31.464
121.31	30.062
121.36	28.619
121.41	27.141
121.46	25.632
121.51	24.096
121.56	22.538
121.61	20.963
121.66	19.375
121.71	17.779
121.76	16.178
121.81	14.578
121.86	12.983
121.91	11.397
121.96	9.8244
122.01	8.2699
122.06	6.7357
122.11	5.2279
122.16	3.748
122.21	2.3016
122.26	0.88988
122.31	-0.48182
122.36	-1.8127
122.41	-3.0979
122.46	-4.337
122.51	-5.5254
122.56	-6.6634
122.61	-7.7469
122.66	-8.7764
122.71	-9.7484
122.76	-10.664
122.81	-11.52
122.86	-12.318
122.91	-13.055
122.96	-13.734
123.01	-14.352
123.06	-14.912
123.11	-15.412
123.16	-15.856
123.21	-16.242
123.26	-16.573
123.31	-16.849
123.36	-17.074
123.41	-17.247
123.46	-17.372
123.51	-17.45
123.56	-17.486
123.61	-17.478
123.66	-17.433
123.71	-17.351
123.76	-17.237
123.81	-17.091
123.86	-16.92
123.91	-16.723
123.96	-16.507
124.01	-16.272
124.06	-16.024
124.11	-15.764
124.16	-15.497
124.21	-15.225
124.26	-14.952
124.31	-14.68
124.36	-14.413
124.41	-14.154
124.46	-13.906
124.51	-13.67
124.56	-13.452
124.61	-13.251
124.66	-13.072
124.71	-12.916
124.76	-12.786
124.81	-12.681
124.86	-12.607
124.91	-12.563
124.96	-12.551
125.01	-12.571
125.06	-12.625
125.11	-12.713
125.16	-12.837
125.21	-12.995
125.26	-13.189
125.31	-13.417
125.36	-13.68
125.41	-13.977
125.46	-14.307
125.51	-14.668
125.56	-15.061
125.61	-15.482
125.66	-15.931
125.71	-16.404
125.76	-16.902
125.81	-17.42
125.86	-17.958
125.91	-18.51
125.96	-19.077
126.01	-19.653
126.06	-20.238
126.11	-20.826
126.16	-21.416
126.21	-22.002
126.26	-22.584
126.31	-23.155
126.36	-23.716
126.41	-24.258
126.46	-24.783
126.51	-25.282
126.56	-25.757
126.61	-26.2
126.66	-26.611
126.71	-26.983
126.76	-27.316
126.81	-27.605
126.86	-27.849
126.91	-28.041
126.96	-28.183
127.01	-28.268
127.06	-28.297
127.11	-28.266
127.16	-28.173
127.21	-28.015
127.26	-27.793
127.31	-27.502
127.36	-27.144
127.41	-26.715
127.46	-26.217
127.51	-25.646
127.56	-25.005
127.61	-24.292
127.66	-23.508
127.71	-22.652
127.76	-21.727
127.81	-20.732
127.86	-19.669
127.91	-18.539
127.96	-17.345
128.01	-16.086
128.06	-14.768
128.11	-13.389
128.16	-11.957
128.21	-10.47
128.26	-8.9345
128.31	-7.351
128.36	-5.726
128.41	-4.0601
128.46	-2.3602
128.51	-0.62725
128.56	1.1316
128.61	2.915
128.66	4.7156
128.71	6.5318
128.76	8.3561
128.81	10.187
128.86	12.016
128.91	13.843
128.96	15.658
129.01	17.461
129.06	19.243
129.11	21.003
129.16	22.733
129.21	24.431
129.26	26.09
129.31	27.709
129.36	29.279
129.41	30.8
129.46	32.264
129.51	33.671
129.56	35.013
129.61	36.291
129.66	37.497
129.71	38.631
129.76	39.688
129.81	40.668
129.86	41.564
129.91	42.378
129.96	43.104
130.01	43.744
130.06	44.294
130.11	44.754
130.16	45.121
130.21	45.398
130.26	45.58
130.31	45.671
130.36	45.667
130.41	45.573
130.46	45.385
130.51	45.108
130.56	44.74
130.61	44.286
130.66	43.743
130.71	43.118
130.76	42.409
130.81	41.622
130.86	40.757
130.91	39.819
130.96	38.809
131.01	37.733
131.06	36.591
131.11	35.391
131.16	34.133
131.21	32.824
131.26	31.464
131.31	30.062
131.36	28.619
131.41	27.142
131.46	25.632
131.51	24.097
131.56	22.538
131.61	20.964
131.66	19.375
131.71	17.779
131.76	16.178
131.81	14.579
131.86	12.983
131.91	11.398
131.96	9.8243
132.01	8.2702
132.06	6.7357
132.11	5.2282
132.16	3.7479
132.21	2.3019
132.26	0.8898
132.31	-0.48152
132.36	-1.8128
132.41	-3.0976
132.46	-4.337
132.51	-5.5251
132.56	-6.6635
132.61	-7.7466
132.66	-8.7765
132.71	-9.7481
132.76	-10.664
132.81	-11.52
132.86	-12.318
132.91	-13.055
132.96	-13.734
133.01	-14.352
133.06	-14.912
133.11	-15.412
133.16	-15.856
133.21	-16.241
133.26	-16.573
133.31	-16.849
133.36	-17.074
133.41	-17.246
133.46	-17.372
133.51	-17.45
133.56	-17.486
133.61	-17.478
133.66	-17.433
133.71	-17.351
133.76	-17.237
133.81	-17.091
133.86	-16.92
133.91	-16.723
133.96	-16.507
134.01	-16.272
134.06	-16.024
134.11	-15.764
134.16	-15.497
134.21	-15.224
134.26	-14.952
134.31	-14.679
134.36	-14.413
134.41	-14.153
134.46	-13.906
134.51	-13.67
134.56	-13.452
134.61	-13.251
134.66	-13.072
134.71	-12.915
134.76	-12.786
134.81	-12.681
134.86	-12.608
134.91	-12.562
134.96	-12.551
135.01	-12.57
135.06	-12.625
135.11	-12.713
135.16	-12.837
135.21	-12.995
135.26	-13.189
135.31	-13.417
135.36	-13.681
135.41	-13.976
135.46	-14.307
135.51	-14.668
135.56	-15.061
135.61	-15.481
135.66	-15.931
135.71	-16.404
135.76	-16.902
135.81	-17.42
135.86	-17.958
135.91	-18.51
135.96	-19.077
136.01	-19.653
136.06	-20.238
136.11	-20.825
136.16	-21.416
136.21	-22.002
136.26	-22.584
136.31	-23.155
136.36	-23.716
136.41	-24.258
136.46	-24.783
136.51	-25.282
136.56	-25.757
136.61	-26.2
136.66	-26.611
136.71	-26.983
136.76	-27.316
136.81	-27.605
136.86	-27.849
136.91	-28.041
136.96	-28.183
137.01	-28.268
137.06	-28.298
137.11	-28.265
137.16	-28.173
137.21	-28.015
137.26	-27.793
137.31	-27.502
137.36	-27.144
137.41	-26.715
137.46	-26.217
137.51	-25.646
137.56	-25.006
137.61	-24.292
137.66	-23.508
137.71	-22.652
137.76	-21.728
137.81	-20.731
137.86	-19.669
137.91	-18.538
137.96	-17.345
138.01	-16.085
138.06	-14.768
138.11	-13.389
138.16	-11.957
138.21	-10.469
138.26	-8.9345
138.31	-7.3507
138.36	-5.7261
138.41	-4.0598
138.46	-2.3603
138.51	-0.62693
138.56	1.1315
138.61	2.9153
138.66	4.7155
138.71	6.5322
138.76	8.356
138.81	10.187
138.86	12.016
138.91	13.843
138.96	15.658
139.01	17.461
139.06	19.243
139.11	21.003
139.16	22.733
139.21	24.431
139.26	26.09
139.31	27.709
139.36	29.279
139.41	30.8
139.46	32.264
139.51	33.671
139.56	35.013
139.61	36.291
139.66	37.497
139.71	38.632
139.76	39.688
139.81	40.668
139.86	41.564
139.91	42.378
139.96	43.104
140.01	43.745
140.06	44.294
140.11	44.754
140.16	45.121
140.21	45.398
140.26	45.58
140.31	45.671
140.36	45.667
140.41	45.573
140.46	45.385
140.51	45.109
140.56	44.74
140.61	44.286
140.66	43.743
140.71	43.118
140.76	42.409
140.81	41.623
140.86	40.757
140.91	39.82
140.96	38.809
141.01	37.734
141.06	36.591
141.11	35.392
141.16	34.133
141.21	32.824
141.26	31.464
141.31	30.063
141.36	28.619
141.41	27.142
141.46	25.631
141.51	24.097
141.56	22.538
141.61	20.964
141.66	19.375
141.71	17.779
141.76	16.178
141.81	14.579
141.86	12.983
141.91	11.398
141.96	9.8242
142.01	8.2705
142.06	6.7356
142.11	5.2286
142.16	3.7478
142.21	2.3022
142.26	0.88971
142.31	-0.48118
142.36	-1.8129
142.41	-3.0972
142.46	-4.3371
142.51	-5.5248
142.56	-6.6636
142.61	-7.7463
142.66	-8.7766
142.71	-9.7477
142.76	-10.664
142.81	-11.519
142.86	-12.318
142.91	-13.054
142.96	-13.734
143.01	-14.351
143.06	-14.912
143.11	-15.412
143.16	-15.856
143.21	-16.241
143.26	-16.573
143.31	-16.848
143.36	-17.074
143.41	-17.246
143.46	-17.372
143.51	-17.45
143.56	-17.486
143.61	-17.477
143.66	-17.433
143.71	-17.35
143.76	-17.237
143.81	-17.091
143.86	-16.92
143.91	-16.723
143.96	-16.507
144.01	-16.272
144.06	-16.025
144.11	-15.764
144.16	-15.498
144.21	-15.224
144.26	-14.952
144.31	-14.679
144.36	-14.414
144.41	-14.153
144.46	-13.906
144.51	-13.67
144.56	-13.452
144.61	-13.25
144.66	-13.073
144.71	-12.915
144.76	-12.786
144.81	-12.681
144.86	-12.608
144.91	-12.562
144.96	-12.551
145.01	-12.57
145.06	-12.625
145.11	-12.712
145.16	-12.837
145.21	-12.994
145.26	-13.189
145.31	-13.416
145.36	-13.681
145.41	-13.976
145.46	-14.307
145.51	-14.667
145.56	-15.061
145.61	-15.481
145.66	-15.931
145.71	-16.403
145.76	-16.902
145.81	-17.419
145.86	-17.958
145.91	-18.509
145.96	-19.077
146.01	-19.653
146.06	-20.238
146.11	-20.825
146.16	-21.416
146.21	-22.001
146.26	-22.584
146.31	-23.155
146.36	-23.716
146.41	-24.258
146.46	-24.783
146.51	-25.282
146.56	-25.757
146.61	-26.199
146.66	-26.611
146.71	-26.982
146.76	-27.317
146.81	-27.604
146.86	-27.849
146.91	-28.04
146.96	-28.183
147.01	-28.268
147.06	-28.298
147.11	-28.265
147.16	-28.173
147.21	-28.014
147.26	-27.793
147.31	-27.501
147.36	-27.144
147.41	-26.714
147.46	-26.217
147.51	-25.645
147.56	-25.006
147.61	-24.291
147.66	-23.508
147.71	-22.652
147.76	-21.728
147.81	-20.731
147.86	-19.67
147.91	-18.538
147.96	-17.345
148.01	-16.085
148.06	-14.768
148.11	-13.389
148.16	-11.957
148.21	-10.469
148.26	-8.9346
148.31	-7.3503
148.36	-5.7262
148.41	-4.0594
148.46	-2.3604
148.51	-0.62654
148.56	1.1314
148.61	2.9157
148.66	4.7154
148.71	6.5326
148.76	8.3559
148.81	10.188
148.86	12.016
148.91	13.843
148.96	15.658
149.01	17.461
149.06	19.243
149.11	21.003
149.16	22.733
149.21	24.432
149.26	26.09
149.31	27.709
149.36	29.279
149.41	30.8
149.46	32.264
149.51	33.672
149.56	35.013
149.61	36.292
149.66	37.497
149.71	38.632
149.76	39.688
149.81	40.668
149.86	41.564
149.91	42.378
149.96	43.104
150.01	43.745
150.06	44.294
150.11	44.755
150.16	45.121
150.21	45.399
150.26	45.58
150.31	45.672
150.36	45.667
150.41	45.574
150.46	45.385
150.51	45.109
150.56	44.74
150.61	44.286
150.66	43.743
150.71	43.119
150.76	42.409
150.81	41.623
150.86	40.757
150.91	39.82
150.96	38.809
151.01	37.734
151.06	36.591
151.11	35.392
151.16	34.133
151.21	32.824
151.26	31.464
151.31	30.063
151.36	28.619
151.41	27.142
151.46	25.631
151.51	24.097
151.56	22.538
151.61	20.965
151.66	19.375
151.71	17.78
151.76	16.178
151.81	14.579
151.86	12.982
151.91	11.398
151.96	9.8241
152.01	8.2709
152.06	6.7355
152.11	5.229
152.16	3.7477
152.21	2.3027
152.26	0.8896
152.31	-0.48075
152.36	-1.813
152.41	-3.0968
152.46	-4.3372
152.51	-5.5244
152.56	-6.6637
152.61	-7.7458
152.66	-8.7767
152.71	-9.7473
152.76	-10.664
152.81	-11.519
152.86	-12.318
152.91	-13.054
152.96	-13.734
153.01	-14.351
153.06	-14.912
153.11	-15.411
153.16	-15.856
153.21	-16.241
153.26	-16.573
153.31	-16.848
153.36	-17.074
153.41	-17.246
153.46	-17.373
153.51	-17.449
153.56	-17.486
153.61	-17.477
153.66	-17.433
153.71	-17.35
153.76	-17.237
153.81	-17.09
153.86	-16.92
153.91	-16.722
153.96	-16.508
154.01	-16.271
154.06	-16.025
154.11	-15.763
154.16	-15.498
154.21	-15.224
154.26	-14.952
154.31	-14.679
154.36	-14.414
154.41	-14.153
154.46	-13.906
154.51	-13.669
154.56	-13.452
154.61	-13.25
154.66	-13.073
154.71	-12.915
154.76	-12.786
154.81	-12.68
154.86	-12.608
154.91	-12.562
154.96	-12.551
155.01	-12.569
155.06	-12.625
155.11	-12.712
155.16	-12.837
155.21	-12.994
155.26	-13.189
155.31	-13.416
155.36	-13.681
155.41	-13.976
155.46	-14.307
155.51	-14.667
155.56	-15.061
155.61	-15.48
155.66	-15.931
155.71	-16.403
155.76	-16.903
155.81	-17.419
155.86	-17.958
155.91	-18.509
155.96	-19.077
156.01	-19.652
156.06	-20.238
156.11	-20.824
156.16	-21.416
156.21	-22.001
156.26	-22.584
156.31	-23.154
156.36	-23.716
156.41	-24.257
156.46	-24.783
156.51	-25.281
156.56	-25.757
156.61	-26.199
156.66	-26.611
156.71	-26.982
156.76	-27.317
156.81	-27.604
156.86	-27.849
156.91	-28.04
156.96	-28.183
157.01	-28.267
157.06	-28.298
157.11	-28.264
157.16	-28.173
157.21	-28.014
157.26	-27.793
157.31	-27.501
157.36	-27.144
157.41	-26.714
157.46	-26.217
157.51	-25.645
157.56	-25.006
157.61	-24.291
157.66	-23.509
157.71	-22.651
157.76	-21.728
157.81	-20.731
157.86	-19.67
157.91	-18.538
157.96	-17.345
158.01	-16.085
158.06	-14.768
158.11	-13.388
158.16	-11.957
158.21	-10.469
158.26	-8.9348
158.31	-7.3498
158.36	-5.7263
158.41	-4.0589
158.46	-2.3605
158.51	-0.62604
158.56	1.1312
158.61	2.9162
158.66	4.7152
158.71	6.5331
158.76	8.3558
158.81	10.188
158.86	12.016
158.91	13.844
158.96	15.658
159.01	17.462
159.06	19.242
159.11	21.004
159.16	22.732
159.21	24.432
159.26	26.09
159.31	27.71
159.36	29.278
159.41	30.801
159.46	32.264
159.51	33.672
159.56	35.013
159.61	36.292
159.66	37.497
159.71	38.633
159.76	39.688
159.81	40.669
159.86	41.563
159.91	42.379
159.96	43.104
160.01	43.746
160.06	44.293
160.11	44.755
160.16	45.121
160.21	45.399
160.26	45.58
160.31	45.672
160.36	45.667
160.41	45.574
160.46	45.385
160.51	45.11
160.56	44.74
160.61	44.287
160.66	43.743
160.71	43.119
160.76	42.409
160.81	41.624
160.86	40.757
160.91	39.821
160.96	38.809
161.01	37.734
161.06	36.591
161.11	35.393
161.16	34.132
161.21	32.825
161.26	31.464
161.31	30.064
161.36	28.618
161.41	27.143
161.46	25.631
161.51	24.098
161.56	22.538
161.61	20.965
161.66	19.374
161.71	17.78
161.76	16.177
161.81	14.58
161.86	12.982
161.91	11.399
161.96	9.824
162.01	8.2715
162.06	6.7353
162.11	5.2296
162.16	3.7476
162.21	2.3032
162.26	0.88947
162.31	-0.48018
162.36	-1.8131
162.41	-3.0962
162.46	-4.3374
162.51	-5.5238
162.56	-6.6639
162.61	-7.7453
162.66	-8.7768
162.71	-9.7467
162.76	-10.664
162.81	-11.518
162.86	-12.318
162.91	-13.053
162.96	-13.734
163.01	-14.35
163.06	-14.913
163.11	-15.411
163.16	-15.857
163.21	-16.24
163.26	-16.573
163.31	-16.847
163.36	-17.074
163.41	-17.245
163.46	-17.373
163.51	-17.449
163.56	-17.486
163.61	-17.476
163.66	-17.434
163.71	-17.349
163.76	-17.237
163.81	-17.09
163.86	-16.92
163.91	-16.722
163.96	-16.508
164.01	-16.271
164.06	-16.025
164.11	-15.762
164.16	-15.498
164.21	-15.223
164.26	-14.952
164.31	-14.678
164.36	-14.414
164.41	-14.152
164.46	-13.906
164.51	-13.668
164.56	-13.452
164.61	-13.249
164.66	-13.073
164.71	-12.914
164.76	-12.786
164.81	-12.68
164.86	-12.608
164.91	-12.561
164.96	-12.551
165.01	-12.569
165.06	-12.626
165.11	-12.711
165.16	-12.837
165.21	-12.993
165.26	-13.189
165.31	-13.415
165.36	-13.681
165.41	-13.975
165.46	-14.307
165.51	-14.666
165.56	-15.061
165.61	-15.48
165.66	-15.931
165.71	-16.402
165.76	-16.903
165.81	-17.418
165.86	-17.958
165.91	-18.508
165.96	-19.078
166.01	-19.651
166.06	-20.238
166.11	-20.824
166.16	-21.416
166.21	-22
166.26	-22.584
166.31	-23.154
166.36	-23.716
166.41	-24.256
166.46	-24.783
166.51	-25.281
166.56	-25.757
166.61	-26.198
166.66	-26.611
166.71	-26.981
166.76	-27.317
166.81	-27.603
166.86	-27.849
166.91	-28.039
166.96	-28.183
167.01	-28.266
167.06	-28.298
167.11	-28.264
167.16	-28.173
167.21	-28.013
167.26	-27.793
167.31	-27.5
167.36	-27.144
167.41	-26.713
167.46	-26.217
167.51	-25.644
167.56	-25.006
167.61	-24.29
167.66	-23.509
167.71	-22.65
167.76	-21.728
167.81	-20.73
167.86	-19.67
167.91	-18.537
167.96	-17.345
168.01	-16.084
168.06	-14.768
168.11	-13.387
168.16	-11.957
168.21	-10.468
168.26	-8.9349
168.31	-7.3491
168.36	-5.7265
168.41	-4.0582
168.46	-2.3607
168.51	-0.62531
168.56	1.1311
168.61	2.9169
168.66	4.7151
168.71	6.5338
168.76	8.3557
168.81	10.189
168.86	12.016
168.91	13.845
168.96	15.657
169.01	17.463
169.06	19.242
169.11	21.005
169.16	22.732
169.21	24.433
169.26	26.09
169.31	27.711
169.36	29.278
169.41	30.802
169.46	32.263
169.51	33.673
169.56	35.013
169.61	36.293
169.66	37.496
169.71	38.633
169.76	39.688
169.81	40.67
169.86	41.563
169.91	42.38
169.96	43.104
170.01	43.746
170.06	44.293
170.11	44.756
170.16	45.121
170.21	45.4
170.26	45.579
170.31	45.673
170.36	45.667
170.41	45.575
170.46	45.385
170.51	45.11
170.56	44.74
170.61	44.288
170.66	43.743
170.71	43.12
170.76	42.409
170.81	41.624
170.86	40.757
170.91	39.821
170.96	38.809
171.01	37.735
171.06	36.591
171.11	35.393
171.16	34.132
171.21	32.826
171.26	31.464
171.31	30.064
171.36	28.618
171.41	27.144
171.46	25.631
171.51	24.099
171.56	22.538
171.61	20.966
171.66	19.374
171.71	17.781
171.76	16.177
171.81	14.581
171.86	12.982
171.91	11.4
171.96	9.8238
172.01	8.2723
172.06	6.7352
172.11	5.2304
172.16	3.7474
172.21	2.3041
172.26	0.8893
172.31	-0.47932
172.36	-1.8133
172.41	-3.0954
172.46	-4.3375
172.51	-5.5229
172.56	-6.664
172.61	-7.7444
172.66	-8.777
172.71	-9.7458
172.76	-10.664
172.81	-11.517
172.86	-12.318
172.91	-13.053
172.96	-13.735
173.01	-14.35
173.06	-14.913
173.11	-15.41
173.16	-15.857
173.21	-16.239
173.26	-16.574
173.31	-16.846
173.36	-17.074
173.41	-17.244
173.46	-17.373
173.51	-17.448
173.56	-17.486
173.61	-17.476
173.66	-17.434
173.71	-17.348
173.76	-17.237
173.81	-17.089
173.86	-16.92
173.91	-16.721
173.96	-16.508
174.01	-16.27
174.06	-16.025
174.11	-15.762
174.16	-15.498
174.21	-15.222
174.26	-14.953
174.31	-14.677
174.36	-14.414
174.41	-14.151
174.46	-13.906
174.51	-13.667
174.56	-13.453
174.61	-13.248
174.66	-13.073
174.71	-12.913
174.76	-12.786
174.81	-12.679
174.86	-12.608
174.91	-12.56
174.96	-12.551
175.01	-12.568
175.06	-12.626
175.11	-12.71
175.16	-12.838
175.21	-12.992
175.26	-13.19
175.31	-13.414
175.36	-13.681
175.41	-13.974
175.46	-14.308
175.51	-14.665
175.56	-15.062
175.61	-15.479
175.66	-15.931
175.71	-16.401
175.76	-16.903
175.81	-17.417
175.86	-17.958
175.91	-18.507
175.96	-19.078
176.01	-19.65
176.06	-20.239
176.11	-20.823
176.16	-21.416
176.21	-21.999
176.26	-22.585
176.31	-23.153
176.36	-23.716
176.41	-24.255
176.46	-24.783
176.51	-25.28
176.56	-25.758
176.61	-26.197
176.66	-26.611
176.71	-26.98
176.76	-27.317
176.81	-27.602
176.86	-27.849
176.91	-28.038
176.96	-28.184
177.01	-28.265
177.06	-28.298
177.11	-28.263
177.16	-28.174
177.21	-28.012
177.26	-27.793
177.31	-27.499
177.36	-27.145
177.41	-26.712
177.46	-26.217
177.51	-25.643
177.56	-25.006
177.61	-24.289
177.66	-23.509
177.71	-22.649
177.76	-21.728
177.81	-20.729
177.86	-19.67
177.91	-18.536
177.96	-17.345
178.01	-16.083
178.06	-14.768
178.11	-13.386
178.16	-11.957
178.21	-10.467
178.26	-8.9351
178.31	-7.3479
178.36	-5.7267
178.41	-4.057
178.46	-2.3609
178.51	-0.62409
178.56	1.1309
178.61	2.9182
178.66	4.7149
178.71	6.535
178.76	8.3555
178.81	10.19
178.86	12.016
178.91	13.846
178.96	15.657
179.01	17.464
179.06	19.242
179.11	21.006
179.16	22.732
179.21	24.434
179.26	26.089
179.31	27.712
179.36	29.278
179.41	30.803
179.46	32.263
179.51	33.674
179.56	35.013
179.61	36.294
179.66	37.496
179.71	38.635
179.76	39.687
179.81	40.671
179.86	41.563
179.91	42.381
179.96	43.103
180.01	43.748
180.06	44.293
180.11	44.758
180.16	45.121
180.21	45.401
180.26	45.579
180.31	45.674
180.36	45.666
180.41	45.576
180.46	45.384
180.51	45.112
180.56	44.739
180.61	44.289
180.66	43.743
180.71	43.122
180.76	42.408
180.81	41.626
180.86	40.756
180.91	39.823
180.96	38.808
181.01	37.737
181.06	36.591
181.11	35.395
181.16	34.132
181.21	32.827
181.26	31.463
181.31	30.066
181.36	28.618
181.41	27.145
181.46	25.631
181.51	24.1
181.56	22.537
181.61	20.967
181.66	19.374
181.71	17.783
181.76	16.177
181.81	14.582
181.86	12.982
181.91	11.401
181.96	9.8235
182.01	8.2739
182.06	6.7349
182.11	5.232
182.16	3.7472
182.21	2.3057
182.26	0.88905
182.31	-0.47773
182.36	-1.8135
182.41	-3.0938
182.46	-4.3378
182.51	-5.5213
182.56	-6.6643
182.61	-7.7428
182.66	-8.7773
182.71	-9.7442
182.76	-10.665
182.81	-11.516
182.86	-12.319
182.91	-13.051
182.96	-13.735
183.01	-14.348
183.06	-14.913
183.11	-15.408
183.16	-15.857
183.21	-16.237
183.26	-16.574
183.31	-16.845
183.36	-17.075
183.41	-17.242
183.46	-17.373
183.51	-17.446
183.56	-17.486
183.61	-17.474
183.66	-17.434
183.71	-17.347
183.76	-17.238
183.81	-17.087
183.86	-16.921
183.91	-16.719
183.96	-16.508
184.01	-16.268
184.06	-16.025
184.11	-15.76
184.16	-15.498
184.21	-15.22
184.26	-14.953
184.31	-14.675
184.36	-14.414
184.41	-14.149
184.46	-13.907
184.51	-13.666
184.56	-13.453
184.61	-13.246
184.66	-13.073
184.71	-12.911
184.76	-12.787
184.81	-12.677
184.86	-12.608
184.91	-12.558
184.96	-12.552
185.01	-12.566
185.06	-12.626
185.11	-12.708
185.16	-12.838
185.21	-12.99
185.26	-13.19
185.31	-13.412
185.36	-13.681
185.41	-13.972
185.46	-14.308
185.51	-14.663
185.56	-15.062
185.61	-15.477
185.66	-15.932
185.71	-16.399
185.76	-16.903
185.81	-17.415
185.86	-17.959
185.91	-18.505
185.96	-19.078
186.01	-19.648
186.06	-20.239
186.11	-20.821
186.16	-21.417
186.21	-21.997
186.26	-22.585
186.31	-23.15
186.36	-23.717
186.41	-24.253
186.46	-24.784
186.51	-25.277
186.56	-25.758
186.61	-26.195
186.66	-26.611
186.71	-26.978
186.76	-27.317
186.81	-27.6
186.86	-27.849
186.91	-28.036
186.96	-28.184
187.01	-28.263
187.06	-28.298
187.11	-28.26
187.16	-28.174
187.21	-28.01
187.26	-27.794
187.31	-27.497
187.36	-27.145
187.41	-26.709
187.46	-26.218
187.51	-25.641
187.56	-25.006
187.61	-24.286
187.66	-23.509
187.71	-22.647
187.76	-21.728
187.81	-20.726
187.86	-19.67
187.91	-18.533
187.96	-17.345
188.01	-16.08
188.06	-14.768
188.11	-13.384
188.16	-11.958
188.21	-10.464
188.26	-8.9354
188.31	-7.3452
188.36	-5.727
188.41	-4.0543
188.46	-2.3612
188.51	-0.62137
188.56	1.1306
188.61	2.9209
188.66	4.7146
188.71	6.5378
188.76	8.3552
188.81	10.193
188.86	12.015
188.91	13.849
188.96	15.657
189.01	17.467
189.06	19.242
189.11	21.009
189.16	22.732
189.21	24.437
189.26	26.089
189.31	27.715
189.36	29.278
189.41	30.806
189.46	32.263
189.51	33.677
189.56	35.012
189.61	36.297
189.66	37.496
189.71	38.638
189.76	39.687
189.81	40.674
189.86	41.563
189.91	42.384
189.96	43.103
190.01	43.751
190.06	44.293
190.11	44.761
190.16	45.12
190.21	45.404
190.26	45.579
190.31	45.678
190.36	45.666
190.41	45.58
190.46	45.384
190.51	45.115
190.56	44.739
190.61	44.293
190.66	43.742
190.71	43.125
190.76	42.408
190.81	41.629
190.86	40.756
190.91	39.826
190.96	38.808
191.01	37.74
191.06	36.591
191.11	35.398
191.16	34.132
191.21	32.831
191.26	31.463
191.31	30.07
191.36	28.618
191.41	27.149
191.46	25.631
191.51	24.104
191.56	22.537
191.61	20.971
191.66	19.374
191.71	17.787
191.76	16.177
191.81	14.586
191.86	12.982
191.91	11.405
191.96	9.8234
192.01	8.278
192.06	6.7348
192.11	5.2361
192.16	3.7471
192.21	2.3099
192.26	0.88893
192.31	-0.47347
192.36	-1.8137
192.41	-3.0895
192.46	-4.3379
192.51	-5.5169
192.56	-6.6644
192.61	-7.7383
192.66	-8.7773
192.71	-9.7397
192.76	-10.665
192.81	-11.511
192.86	-12.319
192.91	-13.046
192.96	-13.735
193.01	-14.343
193.06	-14.913
193.11	-15.403
193.16	-15.857
193.21	-16.233
193.26	-16.574
193.31	-16.84
193.36	-17.075
193.41	-17.237
193.46	-17.373
193.51	-17.441
193.56	-17.486
193.61	-17.469
193.66	-17.434
193.71	-17.341
193.76	-17.238
193.81	-17.082
193.86	-16.921
193.91	-16.714
193.96	-16.508
194.01	-16.262
194.06	-16.025
194.11	-15.754
194.16	-15.498
194.21	-15.215
194.26	-14.953
194.31	-14.669
194.36	-14.414
194.41	-14.143
194.46	-13.906
194.51	-13.66
194.56	-13.453
194.61	-13.24
194.66	-13.073
194.71	-12.905
194.76	-12.786
194.81	-12.671
194.86	-12.608
194.91	-12.552
194.96	-12.551
195.01	-12.559
195.06	-12.626
195.11	-12.702
195.16	-12.837
195.21	-12.983
195.26	-13.189
195.31	-13.405
195.36	-13.681
195.41	-13.965
195.46	-14.307
195.51	-14.656
195.56	-15.061
195.61	-15.469
195.66	-15.931
195.71	-16.392
195.76	-16.902
195.81	-17.407
195.86	-17.958
195.91	-18.497
195.96	-19.077
196.01	-19.64
196.06	-20.238
196.11	-20.813
196.16	-21.416
196.21	-21.989
196.26	-22.584
196.31	-23.142
196.36	-23.715
196.41	-24.245
196.46	-24.782
196.51	-25.269
196.56	-25.757
196.61	-26.186
196.66	-26.61
196.71	-26.969
196.76	-27.316
196.81	-27.59
196.86	-27.848
196.91	-28.026
196.96	-28.182
197.01	-28.253
197.06	-28.296
197.11	-28.25
197.16	-28.172
197.21	-27.999
197.26	-27.791
197.31	-27.486
197.36	-27.142
197.41	-26.699
197.46	-26.215
197.51	-25.629
197.56	-25.004
197.61	-24.275
197.66	-23.506
197.71	-22.635
197.76	-21.725
197.81	-20.714
197.86	-19.667
197.91	-18.521
197.96	-17.341
198.01	-16.067
198.06	-14.764
198.11	-13.37
198.16	-11.953
198.21	-10.45
198.26	-8.9301
198.31	-7.331
198.36	-5.7211
198.41	-4.0396
198.46	-2.3546
198.51	-0.60613
198.56	1.1379
198.61	2.9367
198.66	4.7227
198.71	6.5542
198.76	8.3643
198.81	10.21
198.86	12.026
198.91	13.866
198.96	15.669
199.01	17.485
199.06	19.255
199.11	21.028
199.16	22.747
199.21	24.458
199.26	26.108
199.31	27.736
199.36	29.3
199.41	30.829
199.46	32.29
199.51	33.701
199.56	35.048
199.61	36.323
199.66	37.544
199.71	38.666
199.76	39.759
199.81	40.703
199.86	41.697
199.91	42.402
199.96	43.628


==> tikz/output_conv.txt <==
0	53.117
1	29.971
2	7.7579
3	-17.408
4	-15.416
5	-15.376
6	-21.201
7	-32.123
8	-15.719
9	16.755
10	42.253
11	38.693
12	8.7763
13	-13.453
14	-16.812
15	-12.521
16	-19.445
17	-27
18	-15.952
19	17.225
20	42.695
21	37.71
22	8.5732
23	-13.933
24	-16.731
25	-12.845
26	-19.439
27	-27.363
28	-15.82
29	16.941
30	42.829
31	37.614
32	8.6981
33	-13.989
34	-16.638
35	-12.891
36	-19.372
37	-27.4
38	-15.775
39	16.917
40	42.857
41	37.592
42	8.7173
43	-14.009
44	-16.624
45	-12.908
46	-19.359
47	-27.413
48	-15.764
49	16.905
50	42.868
51	37.581
52	8.7272
53	-14.018
54	-16.615
55	-12.916
56	-19.351
57	-27.421
58	-15.756
59	16.898
60	42.875
61	37.575
62	8.7337
63	-14.025
64	-16.609
65	-12.922
66	-19.345
67	-27.427
68	-15.751
69	16.893
70	42.88
71	37.57
72	8.7382
73	-14.029
74	-16.604
75	-12.926
76	-19.341
77	-27.431
78	-15.747
79	16.889
80	42.883
81	37.566
82	8.7417
83	-14.032
84	-16.601
85	-12.93
86	-19.338
87	-27.434
88	-15.744
89	16.886
90	42.886
91	37.564
92	8.7444
93	-14.035
94	-16.598
95	-12.932
96	-19.336
97	-27.436
98	-15.742
99	16.884
100	42.888
101	37.561
102	8.7466
103	-14.037
104	-16.596
105	-12.934
106	-19.334
107	-27.438
108	-15.74
109	16.882
110	42.89
111	37.559
112	8.7485
113	-14.039
114	-16.594
115	-12.936
116	-19.332
117	-27.44
118	-15.738
119	16.88
120	42.892
121	37.558
122	8.7501
123	-14.041
124	-16.593
125	-12.938
126	-19.33
127	-27.441
128	-15.737
129	16.879
130	42.893
131	37.556
132	8.7515
133	-14.042
134	-16.591
135	-12.939
136	-19.329
137	-27.443
138	-15.735
139	16.877
140	42.895
141	37.555
142	8.7528
143	-14.043
144	-16.59
145	-12.94
146	-19.328
147	-27.444
148	-15.734
149	16.876
150	42.896
151	37.554
152	8.7539
153	-14.045
154	-16.589
155	-12.941
156	-19.327
157	-27.445
158	-15.733
159	16.875
160	42.897
161	37.553
162	8.755
163	-14.046
164	-16.588
165	-12.942
166	-19.326
167	-27.446
168	-15.732
169	16.874
170	42.898
171	37.552
172	8.756
173	-14.047
174	-16.587
175	-12.943
176	-19.325
177	-27.447
178	-15.731
179	16.873
180	42.899
181	37.551
182	8.7569
183	-14.048
184	-16.586
185	-12.944
186	-19.324
187	-27.448
188	-15.73
189	16.872
190	42.9
191	37.55
192	8.7579
193	-14.048
194	-16.585
195	-12.945
196	-19.323
197	-27.449
198	-15.729
199	16.871


==> tikz/output_rf_ads.txt <==
100	42.97005467
100.0025	41.54822539
100.005	39.09957549
100.0075	35.68304857
100.01	31.38156817
100.0125	26.30002495
100.015	20.56271796
100.0175	14.31031274
100.02	7.696390424
100.0225	0.883672781
100.025	-5.959984049
100.0275	-12.66572843
100.03	-19.06788255
100.0325	-25.00803917
100.035	-30.33898441
100.0375	-34.92834939
100.04	-38.6619
100.0425	-41.44638296
100.045	-43.21185733
100.0475	-43.91345297
100.05	-43.53251172
100.0525	-42.07708234
100.055	-39.5817561
100.0575	-36.10684607
100.06	-31.73692976
100.0625	-26.57879011
100.065	-20.75880515
100.0675	-14.41985
100.07	-7.71778732
100.0725	-0.8176323721
100.075	6.110512787
100.0775	12.89565582
100.08	19.37013769
100.0825	25.37377885
100.085	30.75784556
100.0875	35.38873786
100.09	39.15130781
100.0925	41.95172544
100.095	43.71982102
100.0975	44.41084515
100.1	44.00660244
100.1025	42.51593004
100.105	39.97450849
100.1075	36.44400878
100.11	32.01059594
100.1125	26.78282565
100.115	20.88898492
100.1175	14.47394236
100.12	7.69558513
100.1225	0.7209304374
100.125	-6.277992684
100.1275	-13.12838964
100.13	-19.66096974
100.1325	-25.71413323
100.135	-31.13797232
100.1375	-35.797987
100.14	-39.57842353
100.1425	-42.38515253
100.145	-44.14801521
100.1475	-44.82257908
100.15	-44.39125919
100.1525	-42.86377655
100.155	-40.27694189
100.1575	-36.69376929
100.16	-32.20194123
100.1625	-26.91166224
100.165	-20.95295389
100.1675	-14.47245742
100.17	-7.629822728
100.1725	-0.5937726633
100.175	6.462060215
100.1775	13.3634217
100.18	19.93974281
100.1825	26.02835889
100.185	31.47853659
100.1875	36.15520885
100.19	39.94232535
100.1925	42.74573513
100.195	44.49552982
100.1975	45.14778899
100.2	44.68568413
100.2025	43.1199133
100.205	40.4884554
100.2075	36.85564949
100.21	32.31062156
100.2125	26.96509723
100.215	20.95065397
100.2175	14.41548062
100.22	7.520723917
100.2225	0.4365121769
100.225	-6.662245573
100.2275	-13.60018135
100.23	-20.20580392
100.2325	-26.31574118
100.235	-31.77878419
100.2375	-36.45963269
100.24	-40.24224919
100.2425	-43.03273845
100.245	-44.76168083
100.2475	-45.38586138
100.25	-44.88935169
100.2525	-43.28391722
100.255	-40.60873983
100.2575	-36.92946188
100.26	-32.33657531
100.2625	-26.94319515
100.265	-20.88227239
100.2675	-14.30331479
100.27	-7.368696581
100.2725	-0.2496483031
100.275	6.877974268
100.2775	13.83803736
100.28	20.45848515
100.2825	26.5755965
100.285	32.03803724
100.2875	36.71060746
100.29	40.47759103
100.2925	43.24562421
100.295	44.94601235
100.2975	45.53643682
100.3	45.00201
100.3025	43.35565181
100.305	40.63777833
100.3075	36.9153099
100.31	32.28002309
100.3125	26.84628717
100.315	20.7482408
100.3175	14.13647887
100.32	7.174331095
100.3225	0.0338247127
100.325	-7.108569176
100.3275	-14.07630013
100.33	-20.69710587
100.3325	-26.80727455
100.335	-32.25569632
100.3375	-36.9076038
100.34	-40.64790871
100.3425	-43.38405218
100.345	-45.04829779
100.3475	-45.59941076
100.35	-45.02368135
100.3525	-43.33526722
100.355	-40.57584608
100.3575	-36.81358712
100.36	-32.14146665
100.3625	-26.67496956
100.365	-20.54923339
100.3675	-13.91570581
100.37	-6.938398011
100.3725	0.2101730252
100.375	7.353253047
100.3775	14.31422415
100.38	20.92097516
100.3825	27.01016054
100.385	32.43124244
100.3875	37.05021564
100.39	40.75292324
100.3925	43.44788101
100.395	45.06854027
100.3975	45.57493346
100.4	44.95466162
100.4025	43.22319918
100.405	40.42350876
100.4075	36.62497536
100.41	31.92168655
100.4125	26.43010112
100.415	20.2861641
100.4175	13.64193962
100.42	6.661845004
100.4225	-0.4814204785
100.425	-7.611151437
100.4275	-14.55101076
100.43	-21.12939424
100.4325	-27.18367732
100.435	-32.56423873
100.4375	-37.13816148
100.44	-40.79251948
100.4425	-43.43716845
100.445	-45.0069722
100.4475	-45.46340904
100.45	-44.79551878
100.4525	-43.02016698
100.455	-40.18162002
100.4575	-36.35044172
100.46	-31.62173889
100.4625	-26.11279963
100.465	-19.96018288
100.4675	-13.31633152
100.47	-6.345793124
100.4725	0.7788579617
100.475	7.881296069
100.4775	14.78581116
100.48	21.32165911
100.4825	27.32728743
100.485	32.65433194
100.4875	37.17128523
100.49	40.76674627
100.4925	43.35217074
100.495	44.8640541
100.4975	45.26549354
100.5	44.54709029
100.5025	42.72717029
100.505	39.85131789
100.5075	35.99123455
100.51	31.24295094
100.5125	25.72443726
100.515	19.57267102
100.5175	12.94023536
100.52	5.991532339
100.5225	-1.101294709
100.525	-8.162628609
100.5275	-15.01772969
100.53	-21.49706312
100.5325	-27.44049507
100.535	-32.70125364
100.5375	-37.14955658
100.54	-40.6758161
100.5425	-43.19334144
100.545	-44.6404725
100.5475	-44.98209213
100.55	-44.21047965
100.5525	-42.34548509
100.555	-39.43402006
100.5575	-35.54887833
100.56	-30.78691576
100.5625	-25.26663505
100.565	-19.12523566
100.5675	-12.51520222
100.57	-5.600516402
100.5725	1.447413587
100.575	8.454004831
100.5775	15.24582729
100.58	21.65489981
100.5825	27.52284802
100.585	32.7048212
100.5875	37.07307107
100.59	40.52010413
100.5925	42.96132949
100.595	44.33713716
100.5975	44.61435544
100.6	43.7870519
100.6025	41.87665849
100.605	38.93141821
100.6075	35.02516761
100.61	30.25548582
100.6125	24.74125643
100.615	18.61970332
100.6175	12.0429742
100.62	5.174357058
100.6225	-1.815776342
100.625	-8.754199166
100.6275	-15.46912529
100.63	-21.79446562
100.6325	-27.57393937
100.635	-32.66493852
100.6375	-36.94204971
100.64	-40.30014668
100.6425	-42.65697667
100.645	-43.95517742
100.6475	-44.16367494
100.65	-43.27842818
100.6525	-41.32250255
100.655	-38.34547125
100.6575	-34.42215981
100.66	-29.65076564
100.6625	-24.15039981
100.665	-18.05811264
100.6675	-11.52547747
100.67	-4.714817618
100.6725	2.204829341
100.675	9.061909619
100.6775	15.6866093
100.68	21.91506281
100.6825	27.59340926
100.685	32.58159647
100.6875	36.75683815
100.69	40.0166392
100.6925	42.2813143
100.695	43.49593784
100.6975	43.63167757
100.7	42.68647942
100.7025	40.68508722
100.705	37.67839767
100.7075	33.74216716
100.71	28.97510348
100.7125	23.49639025
100.715	17.44270632
100.7175	10.96481467
100.72	4.223805919
100.7225	-2.612909809
100.725	-9.375763016
100.7275	-15.89723338
100.73	-22.01600232
100.7325	-27.58094645
100.735	-32.45487311
100.7375	-36.51790549
100.74	-39.67043372
100.7425	-41.83555937
100.745	-42.96097302
100.7475	-43.0202194
100.75	-42.01331905
100.7525	-39.96673227
100.755	-36.93266682
100.7575	-32.98774761
100.76	-28.23108209
100.7625	-22.78177034
100.765	-16.77592221
100.7675	-10.36325646
100.77	-3.703366699
100.7725	3.038252511
100.775	9.694320584
100.7775	16.09992433
100.78	22.09660674
100.7825	27.53628975
100.785	32.28493363
100.7875	36.22584272
100.79	39.26253572
100.7925	41.32110998
100.795	42.35204177
100.7975	42.33137859
100.8	41.2612949
100.8025	39.16999828
100.805	36.11098937
100.8075	32.16169487
100.81	27.42150862
100.8125	22.00929015
100.815	16.0603837
100.8175	9.723232567
100.82	3.155673424
100.8225	-3.478996873
100.825	-10.01608383
100.8275	-16.29358616
100.83	-22.15621322
100.8325	-27.45922937
100.835	-32.07202998
100.8375	-35.8813607
100.84	-38.79410052
100.8425	-40.73954022
100.845	-41.67110045
100.8475	-41.56744751
100.85	-40.43298025
100.8525	-38.2976769
100.855	-35.21630681
100.8575	-31.26702758
100.86	-26.54940367
100.8625	-21.18189648
100.865	-15.29888935
100.8675	-9.047322136
100.87	-2.583019593
100.8725	3.933194506
100.875	10.33950068
100.8775	16.47710473
100.88	22.19417642
100.8825	27.34960815
100.885	31.81650039
100.8875	35.48528783
100.89	38.26642918
100.8925	40.09259434
100.895	40.92029574
100.8975	40.73092412
100.9	39.53116403
100.9025	37.35278008
100.905	34.25178015
100.9075	30.30697762
100.91	25.61798951
100.9125	20.30272131
100.915	14.49440192
100.9175	8.338243471
100.92	1.987809554
100.9225	-4.398817101
100.925	-10.6629719
100.9275	-16.64935249
100.93	-22.20987153
100.9325	-27.20732262
100.935	-31.5187684
100.9375	-35.03856726
100.94	-37.68096392
100.9425	-39.38218047
100.945	-40.1019567
100.9475	-39.82450259
100.95	-38.55884032
100.9525	-36.33852869
100.955	-33.22077783
100.9575	-29.28497765
100.96	-24.63067764
100.9625	-19.3750696
100.965	-13.65003666
100.9675	-7.598843275
100.97	-1.372548876
100.9725	4.873764664
100.975	10.98485772
100.9775	16.8091933
100.98	22.20269711
100.9825	27.03232392
100.985	31.1793419
100.9875	34.54225379
100.99	37.03928302
100.9925	38.61036369
100.995	39.21858617
100.9975	38.85106332
101	37.51919709
101.0025	35.25834025
101.005	32.12686282
101.0075	28.2046479
101.01	23.59105553
101.0125	18.40240637
101.015	12.76904912
101.0175	6.832085363
101.02	0.7398343021
101.0225	-5.355874066
101.025	-11.30348465
101.0275	-16.95548741
101.03	-22.17207808
101.0325	-26.82461863
101.035	-30.79881166
101.0375	-33.99751045
101.04	-36.34309536
101.0425	-37.77935864
101.045	-38.27285164
101.0475	-37.8136622
101.05	-36.41560422
101.0525	-34.11581605
101.055	-30.97377908
101.0575	-27.06978235
101.06	-22.50287277
101.0625	-17.38834326
101.065	-11.85482234
101.0675	-6.041038926
101.07	-0.09234333851
101.0725	5.842927863
101.075	11.6171525
101.0775	17.0870964
101.08	22.11746851
101.0825	26.58426938
101.085	30.37784985
101.0875	33.40560462
101.09	35.59423444
101.0925	36.89152157
101.095	37.26757552
101.0975	36.71551938
101.1	35.25160097
101.1025	32.91472761
101.105	29.76543736
101.1075	25.88433413
101.11	21.37002668
101.1125	16.33662446
101.115	10.91085363
101.1175	5.228866366
101.12	-0.5671764924
101.1225	-6.33266336
101.125	-11.92414153
101.1275	-17.20288828
101.13	-22.03835451
101.1325	-26.31139539
101.135	-29.9172081
101.1375	-32.76790397
101.14	-34.7946521
101.1425	-35.94934196
101.145	-36.20572489
101.1475	-35.56000737
101.15	-34.03088281
101.1525	-31.65900246
101.155	-28.50590038
101.1575	-24.65240052
101.16	-20.19654725
101.1625	-15.25111222
101.165	-9.940740854
101.1675	-4.398810785
101.17	1.235918684
101.1725	6.822781872
101.175	12.22271969
101.1775	17.30174255
101.18	21.9342569
101.1825	26.0061728
101.185	29.41771553
101.1875	32.08587198
101.19	33.94641175
101.1925	34.95543371
101.195	35.0904008
101.1975	34.35063875
101.2	32.75728768
101.2025	30.35270952
101.205	27.19936749
101.2075	23.3782073
101.21	18.98658171
101.2125	14.13577189
101.215	8.948168348
101.2175	3.554183143
101.22	-1.911029024
101.2225	-7.310958164
101.225	-12.51114999
101.2275	-17.38255526
101.23	-21.80473396
101.2325	-25.66883485
101.235	-28.88027637
101.2375	-31.36106321
101.24	-33.05168136
101.2425	-33.9125259
101.245	-33.9248271
101.2475	-33.09105327
101.25	-31.43478188
101.2525	-29.00004384
101.255	-25.85015888
101.2575	-22.06609272
101.26	-17.74437863
101.2625	-12.99465654
101.265	-7.936892545
101.2675	-2.698349155
101.27	2.589617069
101.2725	7.794850006
101.275	12.78769789
101.2775	17.44424407
101.28	21.64938395
101.2825	25.29967192
101.285	28.30586751
101.2875	30.59511829
101.29	32.11272602
101.2925	32.82345321
101.295	32.71233885
101.2975	31.78500462
101.3	30.06744539
101.3025	27.60531106
101.305	24.46269933
101.3075	20.72049107
101.31	16.47427167
101.3125	11.83189139
101.315	6.910727299
101.3175	1.834715983
101.32	-3.268767774
101.3225	-8.272107832
101.325	-13.05063876
101.3275	-17.48575329
101.33	-21.46784762
101.3325	-24.89903146
101.335	-27.69553572
101.3375	-29.78975864
101.34	-31.13190029
101.3425	-31.69114598
101.345	-31.45637046
101.3475	-30.43634688
101.35	-28.65945695
101.3525	-26.1729114
101.355	-23.04150165
101.3575	-19.34591591
101.36	-15.18066304
101.3625	-10.65165782
101.365	-5.873529004
101.3675	-0.9667187545
101.37	3.945553235
101.3725	8.740384447
101.375	13.29826528
101.3775	17.50605887
101.38	21.25981061
101.3825	24.46731764
101.385	27.05039478
101.3875	28.946781
101.39	30.11164022
101.3925	30.51862002
101.395	30.16044342
101.3975	29.04902049
101.4	27.21507875
101.4025	24.70732337
101.405	21.59114983
101.4075	17.946943
101.41	13.86800675
101.4125	9.458177329
101.415	4.829181569
101.4175	0.09780698056
101.42	-4.617044484
101.4225	-9.197344745
101.425	-13.52889486
101.4275	-17.50417323
101.43	-21.02500565
101.4325	-24.00499098
101.435	-26.3716223
101.4375	-28.06805162
101.44	-29.05445513
101.4425	-29.30896611
101.445	-28.82815384
101.4475	-27.62703815
101.45	-25.73864087
101.4525	-23.21308731
101.455	-20.11628194
101.4575	-16.52819316
101.46	-12.54079162
101.4625	-8.255695265
101.465	-3.7815813
101.4675	0.7685690805
101.47	5.280323305
101.4725	9.640675404
101.475	13.74087696
101.4775	17.47915009
101.48	20.76321477
101.4825	23.5125677
101.485	25.66045646
101.4875	27.15550044
101.49	27.96291927
101.4925	28.06533933
101.495	27.46315976
101.4975	26.17447039
101.5	24.23452556
101.5025	21.69478863
101.505	18.62157291
101.5075	15.09431486
101.51	11.20352431
101.5125	7.048464558
101.515	2.734621738
101.5175	-1.628972061
101.52	-5.932494015
101.5225	-10.06809453
101.525	-13.93260036
101.5275	-17.43008917
101.53	-20.47427121
101.5325	-22.99061903
101.535	-24.91819255
101.5375	-26.2111149
101.54	-26.83966317
101.5425	-26.79094824
101.545	-26.06916827
101.5475	-24.69543101
101.55	-22.70715138
101.5525	-20.15704106
101.555	-17.11171719
101.5575	-13.64996682
101.56	-9.860712219
101.5625	-5.840729411
101.565	-1.692178537
101.5675	2.479991069
101.57	6.570695167
101.5725	10.47736116
101.575	14.10250024
101.5775	17.35614066
101.58	20.15806132
101.5825	22.43977028
101.585	24.14617934
101.5875	25.23693375
101.59	25.68736493
101.5925	25.48904384
101.595	24.64992258
101.5975	23.19406248
101.6	21.16095724
101.6025	18.60446979
101.605	15.59141145
101.6075	12.19980065
101.61	8.516846469
101.6125	4.636709061
101.615	0.6580944197
101.6175	-3.31825516
101.62	-7.192111125
101.6225	-10.8662847
101.625	-14.24906522
101.6275	-17.25650969
101.63	-19.81452622
101.6325	-21.86069979
101.635	-23.34581531
101.6375	-24.23504064
101.64	-24.50874143
101.6425	-24.16290853
101.645	-23.20918893
101.6475	-21.67452125
101.65	-19.60038646
101.6525	-17.04169461
101.655	-14.06533726
101.6575	-10.74844348
101.66	-7.17638497
101.6625	-3.440581671
101.665	0.3638357223
101.6675	4.140446659
101.67	7.793983472
101.6725	11.23273408
101.675	14.37084409
101.6775	17.13046046
101.68	19.44366331
101.6825	21.25413774
101.685	22.51854475
101.6875	23.20755765
101.69	23.30653935
101.6925	22.81584497
101.695	21.75074359
101.6975	20.14096308
101.7	18.02987086
101.7025	15.47331321
101.705	12.53814392
101.7075	9.300480805
101.71	5.84373567
101.7125	2.256468405
101.715	-1.36987952
101.7175	-4.943314259
101.72	-8.373622193
101.7225	-11.57464681
101.725	-14.46645241
101.7275	-16.97732031
101.73	-19.04552765
101.7325	-20.62086478
101.735	-21.66585378
101.7375	-22.15663869
101.74	-22.08352624
101.7425	-21.45116496
101.745	-20.2783598
101.7475	-18.59752846
101.75	-16.45381499
101.7525	-13.90388457
101.755	-11.01443147
101.7575	-7.860439512
101.76	-4.523240024
101.7625	-1.088417757
101.765	2.356381563
101.7675	5.72368586
101.77	8.928416609
101.7725	11.89003769
101.775	14.53457892
101.7775	16.7964835
101.78	18.62023313
101.7825	19.96171057
101.785	20.78926623
101.7875	21.08446295
101.79	20.84248156
101.7925	20.07217837
101.795	18.79579484
101.7975	17.04832816
101.8	14.87658052
101.8025	12.33791254
101.805	9.498733956
101.8075	6.432771185
101.81	3.219156769
101.8125	-0.05960981138
101.815	-3.31977751
101.8175	-6.47848109
101.82	-9.455845992
101.8225	-12.17700727
101.825	-14.57399156
101.8275	-16.58741482
101.83	-18.16795343
101.8325	-19.27755214
101.835	-19.89033942
101.8375	-19.99322815
101.84	-19.58618769
101.8425	-18.68218208
101.845	-17.30677727
101.8475	-15.49742899
101.85	-13.30247085
101.8525	-10.7798298
101.855	-7.995502968
101.8575	-5.021835753
101.86	-1.935646055
101.8625	1.18375686
101.865	4.256607839
101.8675	7.204723466
101.87	9.953489846
101.8725	12.43375002
101.875	14.58354333
101.8775	16.34965291
101.88	17.68892284
101.8825	18.56931211
101.885	18.97065993
101.8875	18.88514393
101.89	18.3174211
101.8925	17.2844491
101.895	15.81499424
101.8975	13.94883969
101.9	11.73571599
101.9025	9.23398204
101.905	6.509091609
101.9075	3.631885539
101.91	0.676754002
101.9125	-2.280283529
101.915	-5.163531153
101.9175	-7.899552135
101.92	-10.41903779
101.9225	-12.65856211
101.925	-14.56217779
101.9275	-16.08281337
101.93	-17.18343688
101.9325	-17.83795686
101.935	-18.03183924
101.9375	-17.7624252
101.94	-17.03894347
101.9425	-15.88221788
101.945	-14.32407916
101.9475	-12.40649729
101.95	-10.18045791
101.9525	-7.704612604
101.955	-5.043738859
101.9575	-2.26704978
101.96	0.5536022639
101.9625	3.345581612
101.965	6.037337024
101.9675	8.56023316
101.97	10.85029902
101.9725	12.84984881
101.975	14.50893422
101.9775	15.78659157
101.98	16.65185266
101.9825	17.08449445
101.985	17.07550937
101.9875	16.62728551
101.99	15.75349309
101.9925	14.47868171
101.995	12.83759956
101.9975	10.87425366
102	8.640736101
102.0025	6.19584758
102.005	3.603554456
102.0075	0.9313196664
102.01	-1.751649031
102.0125	-4.376188085
102.015	-6.874958293
102.0175	-9.184170301
102.02	-11.2452113
102.0225	-13.00613145
102.025	-14.42295246
102.0275	-15.46076519
102.03	-16.09458916
102.0325	-16.30997254
102.035	-16.10331852
102.0375	-15.48193048
102.04	-14.46377626
102.0425	-13.07697848
102.045	-11.35904531
102.0475	-9.355862527
102.05	-7.120473794
102.0525	-4.711681397
102.055	-2.192504329
102.0575	0.3714660316
102.06	2.913769828
102.0625	5.368798041
102.065	7.673482803
102.0675	9.768915254
102.07	11.60184946
102.0725	13.12605406
102.075	14.30347735
102.0775	15.10519649
102.08	15.51212715
102.0825	15.51547616
102.085	15.11692659
102.0875	14.32855141
102.09	13.17245897
102.0925	11.68018063
102.095	9.891817147
102.0975	7.854966922
102.1	5.623464549
102.1025	3.255962997
102.105	0.8143966379
102.1075	-1.637634699
102.11	-4.0365186
102.1125	-6.320276982
102.115	-8.430164501
102.1175	-10.31217729
102.12	-11.91843336
102.1225	-13.20838934
102.125	-14.14986278
102.1275	-14.71983424
102.13	-14.90500906
102.1325	-14.70212534
102.135	-14.11800087
102.1375	-13.16931886
102.14	-11.88215878
102.1425	-10.29128549
102.145	-8.439215729
102.1475	-6.375087127
102.15	-4.153359476
102.1525	-1.832382625
102.155	0.5271315133
102.1575	2.863692923
102.16	5.116632182
102.1625	7.227672418
102.165	9.142433874
102.1675	10.8118323
102.17	12.19333528
102.1725	13.25204433
102.175	13.96157539
102.1775	14.30471537
102.18	14.27383854
102.1825	13.8710727
102.185	13.10821156
102.1875	12.00637646
102.19	10.59543694
102.1925	8.913205887
102.195	7.004431006
102.1975	4.919609154
102.2	2.713655057
102.2025	0.4444592968
102.205	-1.828626656
102.2075	-4.046338792
102.21	-6.151042023
102.2125	-8.088224723
102.215	-9.807907684
102.2175	-11.26593113
102.22	-12.4250867
102.2225	-13.25606545
102.225	-13.73819772
102.2275	-13.85996625
102.23	-13.61927983
102.2325	-13.02350094
102.235	-12.0892275
102.2375	-10.84183488
102.24	-9.314790736
102.2425	-7.548761229
102.245	-5.590532169
102.2475	-3.491773797
102.25	-1.307681617
102.2525	0.9044710224
102.255	3.086830767
102.2575	5.182473414
102.26	7.136885124
102.2625	8.899377221
102.265	10.42439794
102.2675	11.67270726
102.27	12.6123845
102.2725	13.21964303
102.275	13.47943108
102.2775	13.38580376
102.28	12.94205697
102.2825	12.16062022
102.285	11.06271183
102.2875	9.677765875
102.29	8.042646251
102.2925	6.200668931
102.295	4.200458088
102.2975	2.094666318
102.3	-0.0614074979
102.3025	-2.211266466
102.305	-4.298692276
102.3075	-6.269211597
102.31	-8.071514127
102.3125	-9.658785442
102.315	-10.98992012
102.3175	-12.03058376
102.32	-12.75409648
102.3225	-13.1421153
102.325	-13.18509785
102.3275	-12.88253589
102.33	-12.24295278
102.3325	-11.28366551
102.335	-10.03031777
102.3375	-8.516196678
102.34	-6.781351325
102.3425	-4.871536335
102.345	-2.837008322
102.3475	-0.7312067868
102.35	1.390646
102.3525	3.472989515
102.355	5.461376216
102.3575	7.303891658
102.36	8.952506537
102.3625	10.36432553
102.365	11.50270054
102.3675	12.3381795
102.37	12.84926622
102.3725	13.02297179
102.375	12.85514337
102.3775	12.35056206
102.38	11.52280761
102.3825	10.39389385
102.385	8.993684429
102.3875	7.359104479
102.39	5.533168953
102.3925	3.5638531
102.395	1.502834721
102.3975	-0.5958588858
102.4	-2.677263962
102.4025	-4.686916397
102.405	-6.572273493
102.4075	-8.284084321
102.41	-9.777673037
102.4125	-11.01410177
102.415	-11.96118292
102.4175	-12.59431452
102.42	-12.8971172
102.4225	-12.86185616
102.425	-12.48963739
102.4275	-11.79037317
102.43	-10.78251794
102.4325	-9.492581566
102.435	-7.95443279
102.4375	-6.208411215
102.44	-4.300271029
102.4425	-2.279984089
102.445	-0.200433654
102.4475	1.883967183
102.45	3.918696306
102.4525	5.850545615
102.455	7.629009226
102.4575	9.207600672
102.46	10.54506485
102.4625	11.60645319
102.465	12.36403403
102.4675	12.79801469
102.47	12.89705634
102.4725	12.65856841
102.475	12.08877495
102.4775	11.2025512
102.48	10.02303474
102.4825	8.581021423
102.485	6.914161713
102.4875	5.065978597
102.49	3.084732491
102.4925	1.022162803
102.495	-1.067861111
102.4975	-3.13074446
102.5	-5.112590446
102.5025	-6.961605555
102.505	-8.629450139
102.5075	-10.07249914
102.51	-11.25298016
102.5125	-12.1399592
102.515	-12.71014854
102.5175	-12.94851553
102.52	-12.84867668
102.5225	-12.4130665
102.525	-11.65287689
102.5275	-10.58776853
102.53	-9.24536169
102.5325	-7.660519785
102.535	-5.87444411
102.5375	-3.933603396
102.54	-1.888525889
102.5425	0.2075146442
102.545	2.299884846
102.5475	4.334013638
102.55	6.25681306
102.5525	8.018061162
102.555	9.57171097
102.5575	10.87709149
102.56	11.89996948
102.5625	12.61344434
102.565	12.99865284
102.5675	13.04526516
102.57	12.75175941
102.5725	12.12546734
102.575	11.1823898
102.5775	9.946786918
102.58	8.450553157
102.5825	6.732393704
102.585	4.836823233
102.5875	2.81301304
102.59	0.7135163844
102.5925	-1.407094965
102.595	-3.493647607
102.5975	-5.491800089
102.6	-7.349455965
102.6025	-9.018119657
102.605	-10.45415987
102.6075	-11.61994775
102.61	-12.48484008
102.6125	-13.02598197
102.615	-13.22890806
102.6175	-13.08792642
102.62	-12.60627513
102.6225	-11.79604718
102.625	-10.67788556
102.6275	-9.280456149
102.63	-7.639712043
102.6325	-5.797968011
102.635	-3.80280911
102.6375	-1.705861495
102.64	0.4385427901
102.6425	2.574772544
102.645	4.647339247
102.6475	6.60233669
102.65	8.388841073
102.6525	9.960235259
102.655	11.2754228
102.6575	12.29990018
102.66	13.00665934
102.6625	13.37689699
102.665	13.40051205
102.6675	13.07637823
102.67	12.41238438
102.6725	11.42524138
102.675	10.14006027
102.6775	8.589712312
102.68	6.813987433
102.6825	4.858572393
102.685	2.773875137
102.6875	0.613725471
102.69	-1.566014405
102.6925	-3.708893676
102.695	-5.759333701
102.6975	-7.664068032
102.7	-9.373524415
102.7025	-10.84311292
102.705	-12.03438684
102.7075	-12.91604609
102.71	-13.46475708
102.7125	-13.66576759
102.715	-13.5133005
102.7175	-13.01071593
102.72	-12.17043741
102.7225	-11.01364352
102.725	-9.569732861
102.7275	-7.875575795
102.73	-5.974572082
102.7325	-3.915538476
102.735	-1.751454836
102.7375	0.4618990431
102.74	2.667380823
102.7425	4.807960178
102.745	6.828192514
102.7475	8.67565377
102.75	10.30229922
102.7525	11.66571106
102.755	12.73020253
102.7575	13.46774969
102.76	13.85872682
102.7625	13.89242596
102.765	13.56734706
102.7675	12.89125093
102.77	11.88097321
102.7725	10.56200392
102.775	8.967843118
102.7775	7.139148937
102.78	5.122699748
102.7825	2.97019691
102.785	0.7369387937
102.7875	-1.519599907
102.79	-3.741247095
102.7925	-5.870632357
102.795	-7.852667606
102.7975	-9.635971096
102.8	-11.17419801
102.8025	-12.42724323
102.805	-13.36228504
102.8075	-13.9546428
102.81	-14.18842601
102.8125	-14.05695795
102.815	-13.56296256
102.8175	-12.71850938
102.82	-11.54471779
102.8225	-10.07122755
102.825	-8.335449251
102.8275	-6.381613371
102.83	-4.259642378
102.8325	-2.023874481
102.835	0.268328224
102.8375	2.558051607
102.84	4.786343555
102.8425	6.895731345
102.845	8.831703266
102.8475	10.54411634
102.85	11.98849381
102.8525	13.12717881
102.855	13.93031442
102.8575	14.37662452
102.86	14.4539752
102.8625	14.15970185
102.865	13.50069324
102.8675	12.49323007
102.87	11.16258172
102.8725	9.542371334
102.875	7.67372504
102.8775	5.604227064
102.88	3.386707143
102.8825	1.077891247
102.885	-1.263049948
102.8875	-3.576017673
102.89	-5.801527898
102.8925	-7.882240774
102.895	-9.764437371
102.8975	-11.3994057
102.9	-12.74470028
102.9025	-13.76524269
102.905	-14.43423465
102.9075	-14.73385983
102.91	-14.65575614
102.9125	-14.20124597
102.915	-13.38131809
102.9175	-12.21636142
102.92	-10.73565698
102.9225	-8.976640814
102.925	-6.983956497
102.9275	-4.808321058
102.93	-2.505233359
102.9325	-0.1335577064
102.935	2.24598109
102.9375	4.572352739
102.94	6.785786746
102.9425	8.829307796
102.945	10.65020183
102.9475	12.20137506
102.95	13.44257097
102.9525	14.34141385
102.955	14.87425174
102.9575	15.02677715
102.96	14.79440892
102.9625	14.18242544
102.965	13.20584526
102.9675	11.88905774
102.97	10.26521299
102.9725	8.3753863
102.975	6.267538101
102.9775	3.995295936
102.98	1.616589275
102.9825	-0.8078279752
102.985	-3.215929609
102.9875	-5.546004225
102.99	-7.738236694
102.9925	-9.736243451
102.995	-11.48852223
102.9975	-12.94977894
103	-14.08209759
103.0025	-14.85592298
103.005	-15.25083076
103.0075	-15.25606481
103.01	-14.87082794
103.0125	-14.10431787
103.015	-12.97550752
103.0175	-11.51267455
103.02	-9.752692114
103.0225	-7.740098389
103.025	-5.525968608
103.0275	-3.166618008
103.03	-0.7221687571
103.0325	1.744982698
103.035	4.171758766
103.0375	6.496013651
103.04	8.658124837
103.0425	10.60252238
103.045	12.27911675
103.0475	13.64458863
103.05	14.66350734
103.0525	15.30924917
103.055	15.56469178
103.0575	15.42266655
103.06	14.88615704
103.0625	13.96823812
103.065	12.69175688
103.0675	11.08876321
103.07	9.199704271
103.0725	7.072402959
103.075	4.76084644
103.0775	2.323815245
103.08	-0.1766121284
103.0825	-2.676641087
103.085	-5.112388953
103.0875	-7.42151757
103.09	-9.544828769
103.0925	-11.42778186
103.095	-13.02189428
103.0975	-14.28598936
103.1	-15.18725926
103.1025	-15.70211545
103.105	-15.81680493
103.1075	-15.52777592
103.11	-14.84178352
103.1125	-13.77573211
103.115	-12.35625832
103.1175	-10.61906471
103.12	-8.608021057
103.1225	-6.374055622
103.125	-3.973864695
103.1275	-1.46847297
103.13	1.078318615
103.1325	3.601558089
103.135	6.036799298
103.1375	8.321748135
103.14	10.39785608
103.1425	12.21182028
103.145	13.71695177
103.1475	14.87437673
103.15	15.65403976
103.1525	16.03548351
103.155	16.0083843
103.1575	15.57282979
103.16	14.73933122
103.1625	13.52856975
103.165	11.97088269
103.1675	10.10550274
103.17	7.979569136
103.1725	5.646935665
103.175	3.166805771
103.1775	0.6022293167
103.18	-1.981500817
103.1825	-4.518511482
103.185	-6.944029035
103.1875	-9.196033274
103.19	-11.21684331
103.1925	-12.95459483
103.195	-14.36457091
103.1975	-15.41035222
103.2	-16.06475715
103.2025	-16.31054742
103.205	-16.14088106
103.2075	-15.55950081
103.21	-14.58065272
103.2125	-13.22873692
103.215	-11.53769877
103.2175	-9.550176026
103.22	-7.31642304
103.2225	-4.893039495
103.225	-2.341535637
103.2275	0.2732295195
103.23	2.884697366
103.2325	5.426304306
103.235	7.833178648
103.2375	10.04379651
103.24	12.00155447
103.2425	13.65621876
103.245	14.96521395
103.2475	15.89471795
103.25	16.42053536
103.2525	16.52872642
103.255	16.21597548
103.2575	15.48968902
103.26	14.36782058
103.2625	12.87842666
103.265	11.0589646
103.2675	8.955349985
103.27	6.620797383
103.2725	4.114473626
103.275	1.499997772
103.2775	-1.156174225
103.28	-3.786439106
103.2825	-6.323767194
103.285	-8.703410769
103.2875	-10.86455638
103.29	-12.75187894
103.2925	-14.31695785
103.295	-15.51951899
103.2975	-16.32847065
103.3	-16.72270678
103.3025	-16.69165688
103.305	-16.23556818
103.3075	-15.36551253
103.31	-14.10311773
103.3125	-12.48002953
103.315	-10.53711797
103.3175	-8.323447701
103.32	-5.895038519
103.3225	-3.313447219
103.325	-0.6442067904
103.3275	2.044837494
103.33	4.685252826
103.3325	7.209760609
103.335	9.553950853
103.3375	11.65792554
103.34	13.46782903
103.3425	14.93722639
103.345	16.02829442
103.3475	16.7127948
103.35	16.97280431
103.3525	16.80118335
103.355	16.2017704
103.3575	15.18929729
103.36	13.78902703
103.3625	12.03612315
103.365	9.974766307
103.3675	7.657040293
103.37	5.141615676
103.3725	2.492264219
103.375	-0.223758218
103.3775	-2.937419301
103.38	-5.579665009
103.3825	-8.083176966
103.385	-10.3840876
103.3875	-12.42360945
103.39	-14.14953696
103.3925	-15.51758258
103.395	-16.49251282
103.3975	-17.04905518
103.4	-17.17255265
103.4025	-16.85934883
103.405	-16.11689358
103.4075	-14.96356615
103.41	-13.42822008
103.4125	-11.54946105
103.415	-9.374675823
103.4175	-6.958836691
103.42	-4.363111601
103.4225	-1.653315106
103.425	1.101760613
103.4275	3.832092329
103.43	6.468205606
103.4325	8.942942648
103.435	11.19317318
103.4375	13.16140474
103.44	14.79725142
103.4425	16.05872335
103.445	16.91330416
103.4475	17.33878857
103.45	17.32385874
103.4525	16.86838428
103.455	15.98343804
103.4575	14.6910271
103.46	13.02354525
103.4625	11.02296082
103.465	8.739760064
103.4675	6.231672866
103.47	3.562212749
103.4725	0.7990682999
103.475	-1.987613365
103.4775	-4.727007501
103.48	-7.349411804
103.4825	-9.788019902
103.485	-11.98062313
103.4875	-13.87119726
103.49	-15.41133371
103.4925	-16.56147866
103.495	-17.29194841
103.4975	-17.5836949
103.5	-17.42880168
103.5025	-16.83069735
103.505	-15.80408098
103.5075	-14.37456075
103.51	-12.57801501
103.5125	-10.45969159
103.515	-8.07306787
103.5175	-5.478500558
103.52	-2.741699069
103.5225	0.06793874618
103.525	2.879086424
103.5275	5.620299621
103.53	8.221831782
103.5325	10.61740861
103.535	12.74591618
103.5375	14.55295974
103.54	15.99225341
103.5425	17.02680527
103.545	17.6298676
103.5475	17.78562771
103.55	17.48962177
103.5525	16.74886054
103.555	15.58166381
103.5575	14.01720721
103.56	12.09479268
103.5625	9.862860976
103.565	7.377770809
103.5675	4.702375548
103.57	1.904433399
103.5725	-0.9451087414
103.575	-3.77391427
103.5775	-6.51009309
103.58	-9.084028439
103.5825	-11.43014792
103.585	-13.48859367
103.5875	-15.20674916
103.59	-16.54058368
103.5925	-17.45578013
103.595	-17.92861733
103.5975	-17.94658407
103.6	-17.50870914
103.6025	-16.62559856
103.605	-15.31917882
103.6075	-13.62215232
103.61	-11.57717852
103.6125	-9.235801421
103.615	-6.657150125
103.6175	-3.906445516
103.62	-1.053350548
103.6225	1.829793992
103.625	4.669803621
103.6275	7.394507679
103.63	9.93458309
103.6325	12.22531778
103.635	14.20825889
103.6375	15.83270384
103.64	17.05699618
103.6425	17.84959318
103.645	18.18987777
103.6475	18.06869392
103.65	17.48859169
103.6525	16.46377529
103.655	15.01975528
103.6575	13.19271333
103.66	11.02859539
103.6625	8.581956083
103.665	5.914583263
103.6675	3.093937532
103.67	0.1914460717
103.6725	-2.719306046
103.675	-5.564441258
103.6775	-8.27166434
103.68	-10.7720991
103.6825	-13.00204029
103.685	-14.90457612
103.6875	-16.43104016
103.69	-17.5422556
103.6925	-18.20953986
103.695	-18.41544422
103.6975	-18.15420897
103.7	-17.43192252
103.7025	-16.26638007
103.705	-14.68664503
103.7075	-12.73232406
103.71	-10.45257381
103.7125	-7.904864298
103.715	-5.153530005
103.7175	-2.268145239
103.72	0.6782351893
103.7225	3.610925515
103.725	6.455501951
103.7275	9.139691033
103.73	11.59520548
103.7325	13.75948095
103.735	15.57726948
103.7375	17.00204914
103.74	17.99721389
103.7425	18.53701316
103.745	18.60721723
103.7475	18.20549107
103.75	17.34146695
103.7525	16.03651362
103.755	14.3232076
103.7575	12.24451963
103.76	9.852736721
103.7625	7.20814666
103.765	4.377518301
103.7675	1.432415765
103.77	-1.552610773
103.7725	-4.50191202
103.775	-7.340656442
103.7775	-9.996728542
103.78	-12.40256036
103.7825	-14.49684973
103.785	-16.22612159
103.7875	-17.54609258
103.79	-18.42280418
103.7925	-18.83349535
103.795	-18.76719233
103.7975	-18.22500027
103.8	-17.2200891
103.8025	-15.77737352
103.805	-13.93289494
103.8075	-11.73292085
103.81	-9.232783851
103.8125	-6.495489799
103.815	-3.590129826
103.8175	-0.5901364303
103.82	2.428572418
103.8225	5.389514242
103.825	8.217579472
103.8275	10.84093627
103.83	13.19285442
103.8325	15.21340206
103.835	16.85097204
103.8375	18.06359912
103.84	18.82003438
103.8425	19.10054941
103.845	18.89744945
103.8475	18.21528245
103.85	17.0707381
103.8525	15.49223927
103.855	13.5192358
103.8575	11.20121818
103.86	8.59647579
103.8625	5.770630905
103.865	2.79498533
103.8675	-0.2552787116
103.87	-3.302997991
103.8725	-6.270980024
103.875	-9.083957798
103.8775	-11.67049797
103.88	-13.96481421
103.8825	-15.90843958
103.885	-17.4517156
103.8875	-18.55505995
103.89	-19.18998056
103.8925	-19.33981012
103.895	-19.00014206
103.8975	-18.17895671
103.9	-16.89643399
103.9025	-15.1844572
103.905	-13.08581985
103.9075	-10.65315562
103.91	-7.947617856
103.9125	-5.037342069
103.915	-1.995729846
103.9175	1.100402435
103.92	4.172763475
103.9225	7.143566492
103.925	9.937498193
103.9275	12.48362745
103.93	14.71720534
103.9325	16.58131083
103.935	18.02830036
103.9375	19.02102443
103.94	19.53378009
103.9425	19.55297502
103.945	19.077486
103.9475	18.11870245
103.95	16.70025347
103.9525	14.857425
103.955	12.63628156
103.9575	10.0925142
103.96	7.290043799
103.9625	4.299414494
103.965	1.196017802
103.9675	-1.941807957
103.97	-5.034754984
103.9725	-8.004550154
103.975	-10.77593539
103.9775	-13.27857412
103.98	-15.44883559
103.9825	-17.23141174
103.985	-18.58072562
103.9875	-19.46209542
103.99	-19.8526246
103.9925	-19.74179504
103.995	-19.13174818
103.9975	-18.03724635
104	-16.48531531
104.0025	-14.51457623
104.005	-12.17428398
104.0075	-9.523095565
104.01	-6.627599417
104.0125	-3.560642648
104.015	-0.3994981048
104.0175	2.776082554
104.02	5.885880728
104.0225	8.851236937
104.025	11.59703992
104.0275	14.05362845
104.03	16.15855781
104.0325	17.85818601
104.035	19.10903964
104.0375	19.87892452
104.04	20.14775274
104.0425	19.90806508
104.045	19.16523504
104.0475	17.9373491
104.05	16.25476582
104.0525	14.15936456
104.055	11.70350242
104.0575	8.948705316
104.06	5.964126139
104.0625	2.824808421
104.065	-0.3902007463
104.0675	-3.599841118
104.07	-6.723082915
104.0725	-9.680972122
104.075	-12.39862585
104.0775	-14.80712737
104.08	-16.84527278
104.0825	-18.46112528
104.085	-19.6133373
104.0875	-20.27220711
104.09	-20.42044287
104.0925	-20.05361439
104.095	-19.18028105
104.0975	-17.8217921
104.1	-16.01176409
104.1025	-13.79524818
104.105	-11.22760809
104.1075	-8.373136508
104.11	-5.30344466
104.1125	-2.09566534
104.115	1.169485457
104.1175	4.409739609
104.12	7.54334952
104.1225	10.49115015
104.125	13.1785584
104.1275	15.53745938
104.13	17.50793186
104.1325	19.03976926
104.135	20.0937575
104.1375	20.64267734
104.14	20.67200554
104.1425	20.18029689
104.145	19.17923699
104.1475	17.69336419
104.15	15.75946734
104.1525	13.425674
104.155	10.75025185
104.1575	7.800153156
104.16	4.649338673
104.1625	1.376922923
104.165	-1.934812592
104.1675	-5.202488344
104.17	-8.343725884
104.1725	-11.27922424
104.175	-13.93476129
104.1775	-16.24306963
104.18	-18.14553947
104.1825	-19.5937056
104.185	-20.55048056
104.1875	-20.9911029
104.19	-20.90377603
104.1925	-20.28998151
104.195	-19.1644583
104.1975	-17.55484825
104.2	-15.50101631
104.2025	-13.05406219
104.205	-10.27504805
104.2075	-7.233473905
104.21	-4.005538774
104.2125	-0.6722312127
104.215	2.682703018
104.2175	5.974865074
104.22	9.121326093
104.2225	12.04271579
104.225	14.66522401
104.2275	16.92246471
104.23	18.75715543
104.2325	20.12256967
104.235	20.98372546
104.2375	21.31827988
104.24	21.11710673
104.2425	20.38454241
104.245	19.13829351
104.2475	17.40900805
104.25	15.23952069
104.2525	12.68379064
104.255	9.805558553
104.2575	6.676755924
104.26	3.375706608
104.2625	-0.01483442904
104.265	-3.40975609
104.2675	-6.723727788
104.27	-9.873344103
104.2725	-12.77922356
104.275	-15.36800874
104.2775	-17.57421727
104.28	-19.3418971
104.2825	-20.62604425
104.285	-21.39374695
104.2875	-21.62502743
104.29	-21.31335959
104.2925	-20.46584934
104.295	-19.10307267
104.2975	-17.2585751
104.3	-14.97804482
104.3025	-12.31817979
104.305	-9.345276995
104.3075	-6.133579061
104.31	-2.763419309
104.3125	0.6807882145
104.315	4.112663514
104.3175	7.446027211
104.32	10.59706455
104.3225	13.48643252
104.325	16.04125711
104.3275	18.19697042
104.33	19.8989414
104.3325	21.10385898
104.335	21.78083264
104.3375	21.91218245
104.34	21.49389857
104.3425	20.53575807
104.345	19.06109596
104.3475	17.10623578
104.35	14.71959361
104.3525	11.9604777
104.355	8.897613409
104.3575	5.60743036
104.36	2.17215431
104.3625	-1.322248452
104.365	-4.788222836
104.3675	-8.138818929
104.37	-11.28987323
104.3725	-14.16212241
104.375	-16.6831966
104.3775	-18.78944191
104.38	-20.42752654
104.3825	-21.55578979
104.385	-22.14529995
104.3875	-22.18059428
104.39	-21.66008215
104.3925	-20.59610086
104.395	-19.01462249
104.3975	-16.95461864
104.4	-14.4670987
104.4025	-11.61384543
104.405	-8.465879177
104.4075	-5.101688966
104.41	-1.605274566
104.4125	1.935951636
104.415	5.433350505
104.4175	8.7992751
104.42	11.94926714
104.4225	14.80417594
104.425	17.29214667
104.4275	19.35042799
104.43	20.92695363
104.4325	21.98165807
104.435	22.48749307
104.4375	22.43111938
104.44	21.81325589
104.4425	20.6486772
104.445	18.96585933
104.4475	16.80628206
104.45	14.22340501
104.4525	11.28134285
104.455	8.053272441
104.4575	4.619611508
104.46	1.066014271
104.4625	-2.518766048
104.465	-6.04509445
104.4675	-9.424695708
104.47	-12.57286419
104.4725	-15.41058661
104.475	-17.86652456
104.4775	-19.87880706
104.48	-21.39658807
104.4825	-22.38132986
104.485	-22.80777983
104.4875	-22.66461608
104.49	-21.95474521
104.4925	-20.69524467
104.495	-18.91695078
104.4975	-16.66370219
104.5	-13.9912577
104.5025	-10.96591488
104.505	-7.662864006
104.5075	-4.164318001
104.51	-0.5574651097
104.5125	3.067704816
104.515	6.620646139
104.5175	10.01251931
104.52	13.15841232
104.5225	15.97946609
104.525	18.40485073
104.5275	20.37354304
104.53	21.83586074
104.5325	22.75471482
104.535	23.10654854
104.5375	22.88193933
104.54	22.08584818
104.5425	20.73751009
104.545	18.86996798
104.5475	16.52926133
104.55	13.77328957
104.5525	10.67037828
104.555	7.297583798
104.5575	3.738778331
104.56	0.0825631011
104.5625	-3.579938383
104.565	-7.157352043
104.5675	-10.56033325
104.57	-13.70379824
104.5725	-16.50905121
104.575	-18.90575389
104.5775	-20.83368838
104.58	-22.24426897
104.5825	-23.10176512
104.585	-23.38420484
104.5875	-23.08393563
104.59	-22.20782863
104.5925	-20.77712087
104.595	-18.82689891
104.5975	-16.40523673
104.6	-13.57200898
104.6025	-10.39740894
104.605	-6.960207929
104.6075	-3.345799376
104.61	0.355923901
104.6125	4.052806323
104.615	7.652724494
104.6175	11.06588324
104.62	14.20705553
104.6225	16.99771039
104.625	19.36797571
104.6275	21.25838684
104.63	22.6213773
104.6325	23.42247422
104.635	23.64116854
104.6375	23.27143793
104.64	22.32190937
104.6425	20.81565677
104.645	18.78963872
104.6475	16.29378984
104.65	13.3897883
104.6525	10.14952988
104.655	6.653346427
104.6575	2.988012817
104.66	-0.755408015
104.6625	-4.483828478
104.665	-8.10445186
104.6675	-11.52708238
104.67	-14.66637224
104.6725	-17.44394969
104.675	-19.79037505
104.6775	-21.64687591
104.68	-22.96681807
104.6825	-23.71687558
104.685	-23.87787043
104.6875	-23.44526082
104.69	-22.42926567
104.6925	-20.85462193
104.695	-18.75998062
104.6975	-16.19695622
104.7	-13.22885304
104.7025	-9.929099847
104.705	-6.379431668
104.7075	-2.667863686
104.71	1.113492391
104.7125	4.870715346
104.715	8.510408025
104.7175	11.94201947
104.72	15.08009786
104.7225	17.8464182
104.725	20.1719318
104.7275	21.99848892
104.73	23.28029174
104.7325	23.9850412
104.735	24.09474922
104.7375	23.60619572
104.74	22.53101906
104.7425	20.8954373
104.745	18.73960709
104.7475	16.11663583
104.75	13.09127152
104.7525	9.738302628
104.755	6.140707578
104.7575	2.387599694
104.76	-1.42798148
104.7625	-5.211377699
104.765	-8.868661116
104.7675	-12.30896665
104.77	-15.4467497
104.7725	-18.20391306
104.775	-20.51175025
104.7775	-22.31265681
104.78	-23.56156701
104.7825	-24.22708015
104.785	-24.2922484
104.7875	-23.75500632
104.79	-22.62823134
104.7925	-20.93943347
104.795	-18.73008177
104.7975	-16.05458411
104.8	-12.97894535
104.8025	-9.579137152
104.805	-5.939219624
104.8075	-2.149261393
104.81	1.696890469
104.8125	5.503935385
104.815	9.177481452
104.8175	12.6263863
104.82	15.76501853
104.8225	18.51538373
104.825	20.80906207
104.8275	22.58890959
104.83	23.81048077
104.8325	24.44313697
104.835	24.47081323
104.8375	23.89242419
104.84	22.72189897
104.8425	20.98784396
104.845	18.73284178
104.8475	16.01240358
104.85	12.89360054
104.8525	9.453408366
104.855	5.776805655
104.8575	1.954673199
104.86	-1.918453849
104.8625	-5.746725276
104.865	-9.435348687
104.8675	-12.89293719
104.87	-16.0337737
104.8725	-18.77993586
104.875	-21.06322871
104.8775	-22.8268774
104.88	-24.0269378
104.8825	-24.63339002
104.885	-24.63088776
104.8875	-24.01914458
104.89	-22.81294776
104.8925	-21.04179896
104.895	-18.74919069
104.8975	-15.99153621
104.9	-12.83677944
104.9025	-9.362718952
104.905	-5.655087622
104.9075	-1.805435316
104.91	2.091133081
104.9125	5.938308333
104.915	9.640958101
104.9175	13.10747988
104.92	16.2520674
104.9225	18.99683444
104.925	21.27374345
104.9275	23.02629129
104.93	24.21091025
104.9325	24.79804979
104.935	24.77291195
104.9375	24.13582246
104.94	22.90222794
104.9425	21.10231957
104.945	18.78029206
104.9475	15.99325647
104.95	12.80983348
104.9525	9.308461909
104.955	5.575464203
104.9575	1.702916607
104.96	-2.213623316
104.9625	-6.077475757
104.965	-9.793226036
104.9675	-13.2690813
104.97	-16.41913832
104.9725	-19.16550641
104.975	-21.44023288
104.9775	-23.1869836
104.98	-24.36243698
104.9825	-24.93735705
104.985	-24.8973189
104.9875	-24.24306878
104.99	-22.99050962
104.9925	-21.17031252
104.995	-18.82716365
104.9975	-16.01866508
105	-12.81391667


==> tikz/output_rf_conv.txt <==
99.99	37.993
100	42.987
100.01	31.523
100.02	7.9071
100.03	-18.87
100.04	-38.551
100.05	-43.549
100.06	-31.873
100.07	-7.9193
100.08	19.18
100.09	39.044
100.1	44.021
100.11	32.14
100.12	7.8895
100.13	-19.476
100.14	-39.472
100.15	-44.403
100.16	-32.325
100.17	-7.8178
100.18	19.758
100.19	39.835
100.2	44.692
100.21	32.428
100.22	7.7045
100.23	-20.024
100.24	-40.131
100.25	-44.89
100.26	-32.448
100.27	-7.5499
100.28	20.275
100.29	40.36
100.3	44.995
100.31	32.386
100.32	7.3546
100.33	-20.509
100.34	-40.523
100.35	-45.008
100.36	-32.242
100.37	-7.119
100.38	20.727
100.39	40.619
100.4	44.931
100.41	32.018
100.42	6.844
100.43	-20.929
100.44	-40.648
100.45	-44.763
100.46	-31.714
100.47	-6.5304
100.48	21.113
100.49	40.612
100.5	44.505
100.51	31.332
100.52	6.1793
100.53	-21.28
100.54	-40.511
100.55	-44.161
100.56	-30.873
100.57	-5.7918
100.58	21.429
100.59	40.345
100.6	43.73
100.61	30.339
100.62	5.3691
100.63	-21.561
100.64	-40.117
100.65	-43.215
100.66	-29.733
100.67	-4.9129
100.68	21.675
100.69	39.826
100.7	42.618
100.71	29.056
100.72	4.4245
100.73	-21.771
100.74	-39.475
100.75	-41.942
100.76	-28.312
100.77	-3.9058
100.78	21.849
100.79	39.065
100.8	41.189
100.81	27.502
100.82	3.3585
100.83	-21.909
100.84	-38.597
100.85	-40.361
100.86	-26.63
100.87	-2.7848
100.88	21.949
100.89	38.073
100.9	39.462
100.91	25.699
100.92	2.1868
100.93	-21.971
100.94	-37.494
100.95	-38.495
100.96	-24.713
100.97	-1.5667
100.98	21.973
100.99	36.863
101	37.463
101.01	23.674
101.02	0.9271
101.03	-21.955
101.04	-36.181
101.05	-36.369
101.06	-22.587
101.07	-0.27046
101.08	21.917
101.09	35.449
101.1	35.217
101.11	21.455
101.12	-0.40049
101.13	-21.858
101.14	-34.671
101.15	-34.01
101.16	-20.282
101.17	1.083
101.18	21.777
101.19	33.846
101.2	32.751
101.21	19.072
101.22	-1.774
101.23	-21.674
101.24	-32.979
101.25	-31.445
101.26	-17.829
101.27	2.4707
101.28	21.547
101.29	32.069
101.3	30.096
101.31	16.558
101.32	-3.1698
101.33	-21.398
101.34	-31.119
101.35	-28.707
101.36	-15.263
101.37	3.8683
101.38	21.223
101.39	30.132
101.4	27.281
101.41	13.948
101.42	-4.563
101.43	-21.024
101.44	-29.109
101.45	-25.824
101.46	-12.617
101.47	5.2506
101.48	20.798
101.49	28.051
101.5	24.339
101.51	11.276
101.52	-5.9279
101.53	-20.546
101.54	-26.962
101.55	-22.83
101.56	-9.9288
101.57	6.5917
101.58	20.266
101.59	25.843
101.6	21.301
101.61	8.5795
101.62	-7.2387
101.63	-19.958
101.64	-24.696
101.65	-19.756
101.66	-7.2329
101.67	7.8659
101.68	19.622
101.69	23.524
101.7	18.199
101.71	5.8933
101.72	-8.4701
101.73	-19.256
101.74	-22.328
101.75	-16.635
101.76	-4.5653
101.77	9.0484
101.78	18.861
101.79	21.111
101.8	15.068
101.81	3.2531
101.82	-9.5978
101.83	-18.435
101.84	-19.876
101.85	-13.501
101.86	-1.9611
101.87	10.116
101.88	17.979
101.89	18.625
101.9	11.939
101.91	0.69324
101.92	-10.599
101.93	-17.493
101.94	-17.359
101.95	-10.385
101.96	0.5463
101.97	11.046
101.98	16.977
101.99	16.083
102	8.8448
102.01	-1.7537
102.02	-11.455
102.03	-16.431
102.04	-14.797
102.05	-7.3211
102.06	2.9251
102.07	11.822
102.08	15.856
102.09	13.506
102.1	5.818
102.11	-4.057
102.12	-12.146
102.13	-15.251
102.14	-12.212
102.15	-4.3393
102.16	5.1461
102.17	12.426
102.18	14.618
102.19	10.917
102.2	2.8888
102.21	-6.189
102.22	-12.659
102.23	-13.957
102.24	-9.6245
102.25	-1.4699
102.26	7.1829
102.27	12.846
102.28	13.27
102.29	8.3369
102.3	0.086129
102.31	-8.125
102.32	-12.984
102.33	-12.557
102.34	-7.057
102.35	1.2592
102.36	9.0128
102.37	13.074
102.38	11.821
102.39	5.7877
102.4	-2.563
102.41	-9.844
102.42	-13.113
102.43	-11.061
102.44	-4.5314
102.45	3.8224
102.46	10.617
102.47	13.103
102.48	10.28
102.49	3.291
102.5	-5.0346
102.51	-11.329
102.52	-13.043
102.53	-9.4788
102.54	-2.069
102.55	6.1972
102.56	11.979
102.57	12.933
102.58	8.6597
102.59	0.86768
102.6	-7.3077
102.61	-12.567
102.62	-12.774
102.63	-7.824
102.64	0.31047
102.65	8.3643
102.66	13.09
102.67	12.566
102.68	6.9736
102.69	-1.4633
102.7	-9.3652
102.71	-13.549
102.72	-12.309
102.73	-6.1101
102.74	2.5887
102.75	10.309
102.76	13.943
102.77	12.005
102.78	5.2353
102.79	-3.685
102.8	-11.194
102.81	-14.272
102.82	-11.655
102.83	-4.3511
102.84	4.7502
102.85	12.02
102.86	14.536
102.87	11.26
102.88	3.459
102.89	-5.783
102.9	-12.785
102.91	-14.736
102.92	-10.822
102.93	-2.5609
102.94	6.7821
102.95	13.491
102.96	14.873
102.97	10.341
102.98	1.6584
102.99	-7.7464
103	-14.136
103.01	-14.947
103.02	-9.8195
103.03	-0.753
103.04	8.6749
103.05	14.72
103.06	14.959
103.07	9.2595
103.08	-0.15363
103.09	-9.5671
103.1	-15.245
103.11	-14.912
103.12	-8.6628
103.13	1.0601
103.14	10.423
103.15	15.711
103.16	14.807
103.17	8.0313
103.18	-1.9649
103.19	-11.241
103.2	-16.12
103.21	-14.646
103.22	-7.367
103.23	2.8668
103.24	12.022
103.25	16.472
103.26	14.431
103.27	6.6722
103.28	-3.7645
103.29	-12.767
103.3	-16.769
103.31	-14.164
103.32	-5.9491
103.33	4.6568
103.34	13.475
103.35	17.013
103.36	13.848
103.37	5.2
103.38	-5.5426
103.39	-14.147
103.4	-17.206
103.41	-13.487
103.42	-4.4272
103.43	6.4208
103.44	14.784
103.45	17.35
103.46	13.082
103.47	3.6333
103.48	-7.2905
103.49	-15.386
103.5	-17.448
103.51	-12.637
103.52	-2.8207
103.53	8.1507
103.54	15.955
103.55	17.502
103.56	12.155
103.57	1.992
103.58	-9.0004
103.59	-16.492
103.6	-17.516
103.61	-11.639
103.62	-1.1498
103.63	9.8387
103.64	16.998
103.65	17.49
103.66	11.093
103.67	0.29674
103.68	-10.665
103.69	-17.474
103.7	-17.43
103.71	-10.52
103.72	0.56438
103.73	11.478
103.74	17.921
103.75	17.337
103.76	9.9244
103.77	-1.4308
103.78	-12.276
103.79	-18.341
103.8	-17.215
103.81	-9.3088
103.82	2.2998
103.83	13.06
103.84	18.735
103.85	17.067
103.86	8.6773
103.87	-3.1684
103.88	-13.828
103.89	-19.105
103.9	-16.896
103.91	-8.0336
103.92	4.0338
103.93	14.579
103.94	19.451
103.95	16.706
103.96	7.3814
103.97	-4.8931
103.98	-15.313
103.99	-19.776
104	-16.498
104.01	-6.7245
104.02	5.7433
104.03	16.027
104.04	20.08
104.05	16.277
104.06	6.0666
104.07	-6.5815
104.08	-16.722
104.09	-20.364
104.1	-16.045
104.11	-5.4114
104.12	7.4048
104.13	17.395
104.14	20.63
104.15	15.805
104.16	4.7625
104.17	-8.2101
104.18	-18.047
104.19	-20.88
104.2	-15.561
104.21	-4.1236
104.22	8.9946
104.23	18.675
104.24	21.113
104.25	15.315
104.26	3.4982
104.27	-9.7553
104.28	-19.278
104.29	-21.331
104.3	-15.069
104.31	-2.8898
104.32	10.489
104.33	19.856
104.34	21.535
104.35	14.828
104.36	2.3017
104.37	-11.194
104.38	-20.407
104.39	-21.725
104.4	-14.592
104.41	-1.7374
104.42	11.866
104.43	20.93
104.44	21.904
104.45	14.365
104.46	1.1998
104.47	-12.504
104.48	-21.424
104.49	-22.07
104.5	-14.149
104.51	-0.69217
104.52	13.104
104.53	21.887
104.54	22.226
104.55	13.946
104.56	0.21733
104.57	-13.664
104.58	-22.32
104.59	-22.371
104.6	-13.758
104.61	0.22194
104.62	14.182
104.63	22.719
104.64	22.507
104.65	13.588
104.66	-0.62302
104.67	-14.656
104.68	-23.086
104.69	-22.633
104.7	-13.438
104.71	0.9835
104.72	15.083
104.73	23.418
104.74	22.752
104.75	13.308
104.76	-1.3011
104.77	-15.462
104.78	-23.716
104.79	-22.862
104.8	-13.202
104.81	1.5738
104.82	15.791
104.83	23.978
104.84	22.966
104.85	13.119
104.86	-1.7998
104.87	-16.069
104.88	-24.204
104.89	-23.063
104.9	-13.063
104.91	1.9773
104.92	16.295
104.93	24.394
104.94	23.155
104.95	13.034
104.96	-2.105
104.97	-16.467
104.98	-24.548
104.99	-23.241

